Fast Rule-Based Clutter Detection in Automotive Radar Data

Automotive radar sensors output a lot of unwanted clutter or ghost detections, whose position and velocity do not correspond to any real object in the sensor's field of view. This poses a substantial challenge for environment perception methods like object detection or tracking. Especially problematic are clutter detections that occur in groups or at similar locations in multiple consecutive measurements. In this paper, a new algorithm for identifying such erroneous detections is presented. It is mainly based on the modeling of specific commonly occurring wave propagation paths that lead to clutter. In particular, the three effects explicitly covered are reflections at the underbody of a car or truck, signals traveling back and forth between the vehicle on which the sensor is mounted and another object, and multipath propagation via specular reflection. The latter often occurs near guardrails, concrete walls or similar reflective surfaces. Each of these effects is described both theoretically and regarding a method for identifying the corresponding clutter detections. Identification is done by analyzing detections generated from a single sensor measurement only. The final algorithm is evaluated on recordings of real extra-urban traffic. For labeling, a semi-automatic process is employed. The results are promising, both in terms of performance and regarding the very low execution time. Typically, a large part of clutter is found, while only a small ratio of detections corresponding to real objects are falsely classified by the algorithm.

==> resources/example_reflections_at_ego_vehicle_dl.csv <==
distance,azimuth,azimuth_rscs,relative_velocity,absolute_velocity,rcs,gt_label,prediction,confusion_value
8.77101993560791,-1.1300990581512451,-1.1300990581512451,-9.9932861328125,-1.7694210087575486,-4.0,3,3,1
34.983367919921875,-1.0959669351577759,-1.0959669351577759,13.957639694213867,22.769782211216214,18.0,3,1,4
67.67784881591797,-1.0726687908172607,-1.0726687908172607,13.943906784057617,23.151746142072685,28.0,3,3,1
52.03558349609375,-1.0508089065551758,-1.0508089065551758,13.966795921325684,23.54136407110359,16.0,3,1,4
40.009765625,-1.037002682685852,-1.037002682685852,13.930173873901367,23.734013656964024,26.0,3,1,4
7.777641773223877,-0.9644240140914917,-0.9644240140914917,-10.405285835266113,0.5720864979860338,-10.0,3,3,1
3.9506208896636963,-0.934031069278717,-0.934031069278717,-11.12857437133789,0.3234003378446615,-22.0,3,0,0
8.565019607543945,-0.9125547409057617,-0.9125547409057617,-11.073640823364258,0.707345867296985,-11.0,3,3,1
8.738974571228027,-0.8886814117431641,-0.8886814117431641,-11.375774383544922,0.7645621187132918,-15.0,3,3,1
4.142887592315674,-0.8393048644065857,-0.8393048644065857,-12.717062950134277,0.14432628024363425,-21.0,3,0,0
9.796441078186035,-0.8095831274986267,-0.8095831274986267,-12.996307373046875,0.2841068114051197,-12.0,1,0,0
4.225287437438965,-0.8094872236251831,-0.8094872236251831,-13.110751152038574,0.1709963199101483,-25.0,3,0,0
9.343241691589355,-0.7988449335098267,-0.7988449335098267,-13.284707069396973,0.14423135627543276,-15.0,1,0,0
7.704397678375244,-0.7539746165275574,-0.7539746165275574,-13.820306777954102,0.21230414772416878,-15.0,1,0,0
10.185552597045898,-0.7525364756584167,-0.7525364756584167,-13.820306777954102,0.2311916254984997,-11.0,1,0,0
10.602129936218262,-0.6979826092720032,-0.6979826092720032,-14.44288444519043,0.3032737206775088,-11.0,1,0,0
4.4221320152282715,-0.6840804815292358,-0.6840804815292358,-14.717551231384277,0.19869330206270194,-20.0,3,0,0
5.461287021636963,-0.6776567101478577,-0.6776567101478577,-14.740439414978027,0.2534252994572072,-29.0,1,0,0
7.379375457763672,-0.6594401597976685,-0.6594401597976685,-14.909817695617676,0.30078693208024626,-18.0,1,0,0
12.323373794555664,-0.6593442559242249,-0.6593442559242249,-14.754173278808594,0.45755911604375016,-13.0,1,0,0
4.61439847946167,-0.6444833874702454,-0.6444833874702454,-15.243995666503906,0.1407939112774556,-18.0,3,0,0
12.309640884399414,-0.6304853558540344,-0.6304853558540344,-15.161595344543457,0.3830967877675089,-12.0,1,0,0
5.694753646850586,-0.6300060153007507,-0.6300060153007507,-15.408795356750488,0.14131862763649702,-26.0,1,0,0
9.90173053741455,-0.6209935545921326,-0.6209935545921326,-15.504928588867188,0.1464594382877783,-14.0,1,0,0
8.89004135131836,-0.6205142140388489,-0.6205142140388489,-15.463728904724121,0.19300999367420743,-23.0,1,0,0
11.362040519714355,-0.6072831749916077,-0.6072831749916077,-15.692617416381836,0.11039499941230728,-12.0,1,0,0
13.67381763458252,-0.6061326861381531,-0.6061326861381531,-15.463728904724121,0.3518721761973738,-14.0,1,0,0
64.67940521240234,-0.604215145111084,-0.604215145111084,13.811151504516602,29.647687815797504,3.0,3,3,1
8.35901927947998,-0.6007635593414307,-0.6007635593414307,-15.715506553649902,0.15856650952083187,-25.0,1,0,0
4.490798473358154,-0.5952985882759094,-0.5952985882759094,-15.765861511230469,0.16725737197795962,-24.0,3,0,0
10.917996406555176,-0.5837934017181396,-0.5837934017181396,-16.0130615234375,0.04280664811053828,-16.0,1,0,0
12.213507652282715,-0.5695077776908875,-0.5695077776908875,-15.962706565856934,0.24261593288031055,-11.0,1,0,0
4.747154235839844,-0.5587695837020874,-0.5587695837020874,-16.122928619384766,0.19255986097455854,-27.0,3,0,0
15.752128601074219,-0.5450592041015625,-0.5450592041015625,-16.145816802978516,0.3075939769427011,-12.0,1,0,0
5.369731426239014,-0.5258838534355164,-0.5258838534355164,-16.45252799987793,0.1885877373377448,-21.0,1,0,0
10.744041442871094,-0.5043116211891174,-0.5043116211891174,-16.736351013183594,0.10861540436719092,-11.0,1,0,0
12.00750732421875,-0.49970951676368713,-0.49970951676368713,-16.768394470214844,0.1190490022290798,-13.0,1,0,0
10.080263137817383,-0.49779197573661804,-0.49779197573661804,-16.71803855895996,0.18699815421392976,-15.0,1,0,0
12.1082181930542,-0.48360222578048706,-0.48360222578048706,-16.827905654907227,0.20538440025862917,-13.0,1,0,0
5.6581315994262695,-0.48235583305358887,-0.48235583305358887,-16.87826156616211,0.16613046373454413,-14.0,1,0,0
18.44386100769043,-0.4706588685512543,-0.4706588685512543,-16.745506286621094,0.4017813588852486,-16.0,1,0,0
10.917996406555176,-0.4687413275241852,-0.4687413275241852,-16.969816207885742,0.1941161684090918,-13.0,1,0,0
14.699239730834961,-0.4681660830974579,-0.4681660830974579,-16.983551025390625,0.1853623115038654,-13.0,1,0,0
13.66466236114502,-0.46778255701065063,-0.46778255701065063,-17.015594482421875,0.15663659640761654,-10.0,1,0,0
11.275063514709473,-0.46404337882995605,-0.46404337882995605,-17.038482666015625,0.1659622225713584,-9.0,1,0,0
15.504928588867188,-0.46145468950271606,-0.46145468950271606,-16.997283935546875,0.2293221734253199,-9.0,1,0,0
5.447553634643555,-0.4390195310115814,-0.4390195310115814,-17.221593856811523,0.19222358406853202,-21.0,1,0,0
19.35483741760254,-0.42741847038269043,-0.42741847038269043,-17.16208267211914,0.3451083563222028,-14.0,1,0,0
16.841638565063477,-0.41898131370544434,-0.41898131370544434,-17.33603858947754,0.2375814672158523,-11.0,1,0,0
12.35999584197998,-0.41648849844932556,-0.41648849844932556,-17.464216232299805,0.12879153476951152,-17.0,1,0,0
16.122928619384766,-0.41265344619750977,-0.41265344619750977,-17.33603858947754,0.2865825370601458,-14.0,1,0,0
6.189153671264648,-0.4091060161590576,-0.4091060161590576,-17.514572143554688,0.13521064418694587,-12.0,1,0,0
17.633594512939453,-0.4082431197166443,-0.4082431197166443,-18.24243927001953,-0.5860831015218888,-12.0,3,3,1
13.65092945098877,-0.40009358525276184,-0.40009358525276184,-17.56035041809082,0.15743827206104924,-15.0,1,0,0
7.141331195831299,-0.39299872517585754,-0.39299872517585754,-17.688528060913086,0.08178483970326053,-21.0,1,0,0
17.203283309936523,-0.38983479142189026,-0.38983479142189026,-17.679372787475586,0.11407490472861945,-11.0,1,0,0
11.728262901306152,-0.3816852569580078,-0.3816852569580078,-17.711416244506836,0.14080029377456812,-14.0,1,0,0
34.34247970581055,-0.3814935088157654,-0.3814935088157654,-18.27906036376953,-0.4254753309884269,-7.0,1,0,0
6.967375755310059,-0.37535738945007324,-0.37535738945007324,-17.75719451904297,0.13983672607292846,-20.0,1,0,0
36.4024772644043,-0.3672078847885132,-0.3672078847885132,-18.26074981689453,-0.3070588381955372,-4.0,1,0,0
32.46101379394531,-0.36490681767463684,-0.36490681767463684,-18.146305084228516,-0.17683155921828062,-11.0,1,0,0
1.6846216917037964,-0.36107176542282104,-0.36107176542282104,-17.509994506835938,0.4855713804007614,-51.0,3,0,0
35.015411376953125,-0.35522326827049255,-0.35522326827049255,-17.83501625061035,0.1998310680996887,-11.0,1,0,0
14.255195617675781,-0.3543604016304016,-0.3543604016304016,-17.940305709838867,0.10028486489909125,-15.0,1,0,0
23.58012580871582,-0.3536892533302307,-0.3536892533302307,-18.402660369873047,-0.3576119064992188,-11.0,1,0,0
10.171818733215332,-0.350333571434021,-0.350333571434021,-13.623462677001953,4.443752874405806,-13.0,3,3,1
82.96304321289062,-0.3502376973628998,-0.3502376973628998,-18.356884002685547,-0.28903811094879195,4.0,1,0,0
23.085725784301758,-0.34621086716651917,-0.34621086716651917,-17.78923797607422,0.30493294589988573,-12.0,1,0,0
8.162175178527832,-0.34496447443962097,-0.34496447443962097,-17.972349166870117,0.12991049019450843,-14.0,1,0,0
37.49656677246094,-0.33508917689323425,-0.33508917689323425,-18.379772186279297,-0.21441975228087543,-11.0,1,0,0
36.89229965209961,-0.33182936906814575,-0.33182936906814575,-18.132572174072266,0.05321840592968199,-8.0,1,0,0
38.92025375366211,-0.3244468569755554,-0.3244468569755554,-18.18292808532715,0.0484341861889667,-9.0,1,0,0
52.0035400390625,-0.32137879729270935,-0.32137879729270935,-18.631549835205078,-0.3815407962871719,-7.0,1,0,0
42.770164489746094,-0.31763961911201477,-0.31763961911201477,-18.21039390563965,0.06210848211264241,-7.0,1,0,0
40.810874938964844,-0.31744784116744995,-0.31744784116744995,-18.1966609954834,0.07698816415615033,-8.0,1,0,0
47.892696380615234,-0.31620144844055176,-0.31620144844055176,-18.659015655517578,-0.3779298386301156,6.0,1,0,0
28.414257049560547,-0.3146674335002899,-0.3146674335002899,-17.926572799682617,0.3636267977556902,-16.0,1,0,0
9.031952857971191,-0.31217461824417114,-0.31217461824417114,-18.127994537353516,0.1769233876389307,-24.0,1,0,0
26.72047996520996,-0.3067096471786499,-0.3067096471786499,-17.880794525146484,0.4559920671776356,-14.0,1,0,0
70.95095825195312,-0.3046003580093384,-0.3046003580093384,-17.944883346557617,0.4040570202410509,-4.0,1,0,0
44.03363037109375,-0.3046003580093384,-0.3046003580093384,-18.613239288330078,-0.26429892153141005,10.0,1,0,0
23.236793518066406,-0.29798486828804016,-0.29798486828804016,-18.23328399658203,0.15324519390984442,-7.0,1,0,0
21.57048225402832,-0.2884930670261383,-0.2884930670261383,-18.26990509033203,0.16915002075091096,-14.0,1,0,0
9.604174613952637,-0.2827404737472534,-0.2827404737472534,-18.26532745361328,0.20475327140607122,-27.0,1,0,0
24.765769958496094,-0.2808229327201843,-0.2808229327201843,-18.109683990478516,0.3706028828239476,-9.0,1,0,0
46.47816467285156,-0.27181053161621094,-0.27181053161621094,-18.42097282409668,0.10637191075473801,-9.0,1,0,0
48.61598587036133,-0.27133113145828247,-0.27133113145828247,-18.375194549560547,0.15461123280142816,-1.0,1,0,0
18.805505752563477,-0.2663455605506897,-0.2663455605506897,-18.402660369873047,0.15248679141360313,-16.0,1,0,0
10.698263168334961,-0.2625104784965515,-0.2625104784965515,-18.44843864440918,0.1258882172269958,-3.0,1,0,0
9.201330184936523,-0.2591547966003418,-0.2591547966003418,-18.507949829101562,0.08293510715874486,-28.0,1,0,0
70.63966369628906,-0.25560736656188965,-0.25560736656188965,-18.00897216796875,0.5991893601429431,-3.0,3,1,4
1.9867548942565918,-0.25426509976387024,-0.25426509976387024,-18.19208335876465,0.42255418499301445,-50.0,3,0,0
72.8781967163086,-0.24573205411434174,-0.24573205411434174,-18.114261627197266,0.5407604043244838,-1.0,3,3,1
26.88070297241211,-0.23393921554088593,-0.23393921554088593,-18.47132682800293,0.23727097930262564,-12.0,1,0,0
28.67519187927246,-0.2305835336446762,-0.2305835336446762,-18.311105728149414,0.41226200941327873,-8.0,1,0,0
65.3294448852539,-0.2291453778743744,-0.2291453778743744,-17.908260345458984,0.8213728578775403,-7.0,3,3,1
11.952573776245117,-0.22713197767734528,-0.22713197767734528,-18.604082107543945,0.13425758758338988,-9.0,1,0,0
1.853999376296997,-0.21994121372699738,-0.21994121372699738,-18.24243927001953,0.5263749083746007,-49.0,3,9,1
23.516036987304688,-0.21840718388557434,-0.21840718388557434,-18.67275047302246,0.10243938059956123,-7.0,1,0,0
56.95211410522461,-0.2167772799730301,-0.2167772799730301,-18.636127471923828,0.14578811372106013,-10.0,1,0,0
68.46064758300781,-0.2136133462190628,-0.2136133462190628,-18.791770935058594,0.003058042063675463,-3.0,1,0,0
62.37678146362305,-0.2135174721479416,-0.2135174721479416,-18.622394561767578,0.1728227828561967,10.0,1,0,0
37.79869842529297,-0.21246282756328583,-0.21246282756328583,-18.567461013793945,0.23201709033747311,-8.0,1,0,0
32.91878890991211,-0.21006591618061066,-0.21006591618061066,-18.68190574645996,0.12717809700482977,-8.0,1,0,0
13.321329116821289,-0.20747724175453186,-0.20747724175453186,-18.69106101989746,0.12827568550636376,2.0,1,0,0
38.3938102722168,-0.2069978564977646,-0.2069978564977646,-18.521682739257812,0.29953881112015524,-5.0,1,0,0
70.01251220703125,-0.20306691527366638,-0.20306691527366638,-18.773460388183594,0.06305363243925464,5.0,1,0,0
15.280617713928223,-0.18341217935085297,-0.18341217935085297,-18.791770935058594,0.11683496593889309,10.0,1,0,0
72.79122161865234,-0.17928948998451233,-0.17928948998451233,-18.796350479125977,0.12645122394488054,2.0,1,0,0
36.32923126220703,-0.17765958607196808,-0.17765958607196808,-18.778038024902344,0.1502872855576099,-15.0,1,0,0
38.975189208984375,-0.16653788089752197,-0.16653788089752197,-18.741416931152344,0.2232559546638336,-3.0,1,0,0
17.207860946655273,-0.15915536880493164,-0.15915536880493164,-18.85586166381836,0.13164341511629365,5.0,1,0,0
90.9100570678711,-0.15810072422027588,-0.15810072422027588,-18.942838668823242,0.047843703364224874,7.0,1,0,0
86.92739868164062,-0.15666258335113525,-0.15666258335113525,-18.90621566772461,0.08876530317179836,9.0,1,0,0
25.35172462463379,-0.15206049382686615,-0.15206049382686615,-18.71394920349121,0.29452334761776316,-12.0,1,0,0
91.56010437011719,-0.14947181940078735,-0.14947181940078735,-18.919950485229492,0.09593417824286705,-4.0,1,0,0
40.742210388183594,-0.14803366363048553,-0.14803366363048553,-18.823816299438477,0.19613115441061865,-5.0,1,0,0
83.99761962890625,-0.14726665616035461,-0.14726665616035461,-18.929105758666992,0.09299240704508616,-1.0,1,0,0
18.90163803100586,-0.14276045560836792,-0.14276045560836792,-18.91079330444336,0.12371433835385826,-6.0,1,0,0
77.57957458496094,-0.1425686925649643,-0.1425686925649643,-18.90163803100586,0.1333891294283736,-1.0,1,0,0
19.16257095336914,-0.14228107035160065,-0.14228107035160065,-18.91079330444336,0.12501175959353553,-4.0,1,0,0
27.462080001831055,-0.13796661794185638,-0.13796661794185638,-18.70021629333496,0.3470686293600906,-12.0,1,0,0
25.16861343383789,-0.13384391367435455,-0.13384391367435455,-18.942838668823242,0.11508464464663387,-11.0,1,0,0
21.8405704498291,-0.13288514316082,-0.13288514316082,-18.956571578979492,0.10377936600643312,-13.0,1,0,0
21.176794052124023,-0.13067997992038727,-0.13067997992038727,-18.947416305541992,0.11845167371368556,-10.0,1,0,0
23.14065933227539,-0.1224345862865448,-0.1224345862865448,-18.970304489135742,0.11537074806466048,3.0,1,0,0
48.840293884277344,-0.10958710312843323,-0.10958710312843323,-18.787193298339844,0.3267579602692222,-7.0,1,0,0
42.4222526550293,-0.10901184380054474,-0.10901184380054474,-19.043550491333008,0.07159309439241714,-14.0,1,0,0
1.6983550786972046,-0.10603966563940048,-0.10603966563940048,-18.590349197387695,0.5308539753871585,-49.0,3,9,1
2.8336434364318848,-0.10306748747825623,-0.10306748747825623,-18.90621566772461,0.22087817851681163,-49.0,3,0,0
29.100923538208008,-0.09913653880357742,-0.09913653880357742,-19.025238037109375,0.10938718346326053,8.0,1,0,0
31.11514663696289,-0.0944385752081871,-0.0944385752081871,-19.038970947265625,0.10426733328048322,11.0,1,0,0
27.14621353149414,-0.09395919740200043,-0.09395919740200043,-19.025238037109375,0.11885536301243799,-11.0,1,0,0
65.18753814697266,-0.09137052297592163,-0.09137052297592163,-19.025238037109375,0.12339704192775613,-7.0,1,0,0
35.09781265258789,-0.09137052297592163,-0.09137052297592163,-19.048128128051758,0.10050695098537332,0.0,1,0,0
37.14407730102539,-0.08571379631757736,-0.08571379631757736,-19.048128128051758,0.10998474384647561,3.0,1,0,0
33.10647964477539,-0.08523441106081009,-0.08523441106081009,-19.057283401489258,0.10160450274454196,7.0,1,0,0
46.45527267456055,-0.08504265546798706,-0.08504265546798706,-19.020660400390625,0.13853628636981685,-4.0,1,0,0
41.09469985961914,-0.07938592880964279,-0.07938592880964279,-19.061861038208008,0.10612765906330601,8.0,1,0,0
39.071319580078125,-0.07852303981781006,-0.07852303981781006,-19.066438674926758,0.10283726428173176,10.0,1,0,0
51.11545181274414,-0.07190755009651184,-0.07190755009651184,-19.071016311645508,0.10765424258273373,5.0,1,0,0
83.79619598388672,-0.06366214901208878,-0.06366214901208878,-19.080171585083008,0.10903315174468388,4.0,1,0,0
89.50010681152344,-0.013902125880122185,-0.013902125880122185,0.5264442563056946,19.751509142209887,-3.0,3,3,1
50.60274124145508,-0.01054644025862217,-0.01054644025862217,-18.572038650512695,0.6537318813545863,-7.0,3,3,1
44.724876403808594,-0.005464973393827677,-0.005464973393827677,0.26551103591918945,19.49193798159925,25.0,2,1,3
45.841854095458984,0.03796718642115593,0.03796718642115593,0.28382211923599243,19.495605781695907,16.0,2,1,3
99.65818786621094,0.06107347831130028,0.06107347831130028,-19.103059768676758,0.08616270754886822,5.0,1,0,0
98.37641143798828,0.0690312460064888,0.0690312460064888,-19.075593948364258,0.10348603416053147,2.0,1,0,0
97.2640151977539,0.06912712007761002,0.06912712007761002,-19.098482131958008,0.0804682494709684,2.0,1,0,0
80.23011016845703,0.07075702399015427,0.07075702399015427,-18.956571578979492,0.22014855059237856,5.0,1,0,0
93.02957153320312,0.07334569841623306,0.07334569841623306,-19.093904495239258,0.07916875734668008,13.0,1,0,0
94.54481506347656,0.07564674317836761,0.07564674317836761,-19.066438674926758,0.10328504478250018,2.0,1,0,0
93.66130065917969,0.07708489149808884,0.07708489149808884,-19.13968276977539,0.02789595480775125,-1.0,1,0,0
2.1881771087646484,0.07967356592416763,0.07967356592416763,-18.819238662719727,0.3443791598792226,-51.0,3,0,0
89.00570678710938,0.08063232898712158,0.08063232898712158,-19.080171585083008,0.08194665419179709,8.0,1,0,0
87.88872528076172,0.08226223289966583,0.08226223289966583,-19.052705764770508,0.10682274795847489,9.0,1,0,0
91.78441619873047,0.08226223289966583,0.08226223289966583,-19.084749221801758,0.07477929092722489,6.0,1,0,0
85.32059478759766,0.08312512189149857,0.08312512189149857,-19.071016311645508,0.0871205649270681,16.0,1,0,0
86.40552520751953,0.08552204072475433,0.08552204072475433,-19.084749221801758,0.0694471480348678,13.0,1,0,0
82.59223937988281,0.0879189595580101,0.0879189595580101,-19.066438674926758,0.08370714315658255,21.0,1,0,0
90.62165832519531,0.08993237465620041,0.08993237465620041,-18.993194580078125,0.15346374300791848,5.0,1,0,0
80.96713256835938,0.09290455281734467,0.09290455281734467,-19.038970947265625,0.1023973253203866,10.0,1,0,0
78.38983917236328,0.09367156773805618,0.09367156773805618,-19.038970947265625,0.10100469808547728,5.0,1,0,0
77.28202056884766,0.09626023471355438,0.09626023471355438,-18.979459762573242,0.15573265389942112,-1.0,1,0,0
76.43971252441406,0.09760250896215439,0.09760250896215439,-19.002349853515625,0.1303118811091172,5.0,1,0,0
75.63401794433594,0.10019118338823318,0.10019118338823318,-19.038970947265625,0.08871283921973547,12.0,1,0,0
74.33850860595703,0.10191696137189865,0.10191696137189865,-19.025238037109375,0.0990559144503749,12.0,1,0,0
74.56739807128906,0.10201284289360046,0.10201284289360046,-19.029815673828125,0.0942882735611219,12.0,1,0,0
73.06588745117188,0.10479326546192169,0.10479326546192169,-19.020660400390625,0.09785724273243046,4.0,1,0,0
69.35330963134766,0.11351804435253143,0.11351804435253143,-19.011505126953125,0.08852371493168383,22.0,1,0,0
70.50233459472656,0.11514795571565628,0.11514795571565628,-19.002349853515625,0.09406379950255457,9.0,1,0,0
66.6936264038086,0.11831188201904297,0.11831188201904297,-18.997772216796875,0.09147894719480446,23.0,1,0,0
72.25104522705078,0.12272221595048904,0.12272221595048904,-18.961149215698242,0.1177990225216151,3.0,1,0,0
63.896602630615234,0.1256943941116333,0.1256943941116333,-18.984039306640625,0.08775633473030447,2.0,1,0,0
63.095489501953125,0.12914595007896423,0.12914595007896423,-18.974882125854492,0.08839586363193998,0.0,1,0,0
61.282691955566406,0.12933771312236786,0.12933771312236786,-18.979459762573242,0.08333833925551763,23.0,1,0,0
60.0238037109375,0.13317278027534485,0.13317278027534485,-18.970304489135742,0.0827491730073522,9.0,1,0,0
58.60469436645508,0.13326865434646606,0.13326865434646606,-18.965726852416992,0.08707961444573173,11.0,1,0,0
57.300025939941406,0.13767898082733154,0.13767898082733154,-18.961149215698242,0.08009667208459004,15.0,1,0,0
1.6022217273712158,0.1393088847398758,0.1393088847398758,-18.347726821899414,0.6891529337438709,-55.0,3,9,1
55.76647186279297,0.14122642576694489,0.14122642576694489,-18.951993942260742,0.07968442148617208,4.0,1,0,0
54.50758361816406,0.14486974477767944,0.14486974477767944,-18.929105758666992,0.092497210023111,6.0,1,0,0
53.35856246948242,0.14534911513328552,0.14534911513328552,-18.924528121948242,0.09573037577123587,16.0,1,0,0
51.34434127807617,0.1491841971874237,0.1491841971874237,-18.91537094116211,0.09397412336736305,5.0,1,0,0
49.35758590698242,0.15771721303462982,0.15771721303462982,-18.89706039428711,0.08699954657734493,8.0,1,0,0
47.325050354003906,0.15781310200691223,0.15781310200691223,-18.90163803100586,0.08212991327207016,14.0,1,0,0
46.198917388916016,0.16251105070114136,0.16251105070114136,-18.88790512084961,0.08134313547080219,0.0,1,0,0
45.44816207885742,0.16519559919834137,0.16519559919834137,-18.87874984741211,0.08201343138184851,2.0,1,0,0
3.4241766929626465,0.1660584956407547,0.1660584956407547,-18.814661026000977,0.1433458969538813,-50.0,3,0,0
43.34696578979492,0.1699894368648529,0.1699894368648529,-18.85586166381836,0.08941003338734592,14.0,1,0,0
28.26319122314453,0.17602968215942383,0.17602968215942383,-12.913907051086426,6.011225373457832,-17.0,3,3,1
41.51585388183594,0.17919360101222992,0.17919360101222992,-18.851282119750977,0.06302561758076553,8.0,1,0,0
96.82454681396484,0.19089056551456451,0.19089056551456451,-18.745994567871094,0.12665140705905314,3.0,1,0,0
2.2705769538879395,0.19530089199543,0.19530089199543,-18.558305740356445,0.2979610645118578,-52.0,3,0,0
37.48741149902344,0.21533913910388947,0.21533913910388947,-18.68190574645996,0.09532857944586329,-2.0,1,0,0
35.43198776245117,0.21840718388557434,0.21840718388557434,-18.70021629333496,0.0642510350750686,1.0,1,0,0
33.6237678527832,0.22770723700523376,0.22770723700523376,-18.645282745361328,0.07940577046634899,10.0,1,0,0
36.53981018066406,0.23000827431678772,0.23000827431678772,-18.626972198486328,0.08762410789086357,-11.0,1,0,0
84.7987289428711,0.24496504664421082,0.24496504664421082,-18.581193923950195,0.06539001271404792,17.0,1,0,0
35.990478515625,0.24889598786830902,0.24889598786830902,-18.535415649414062,0.09260041490923729,-13.0,1,0,0
46.830650329589844,0.2494712471961975,0.2494712471961975,0.28839990496635437,18.913674570434168,3.0,3,1,4
83.72753143310547,0.25158053636550903,0.25158053636550903,-18.553728103637695,0.06144201657167735,10.0,1,0,0
29.74639129638672,0.2518681585788727,0.2518681585788727,-18.549150466918945,0.06463538199190895,23.0,1,0,0
82.18482208251953,0.2519640326499939,0.2519640326499939,-18.549150466918945,0.06417361603028944,14.0,1,0,0
79.41983795166016,0.2557991147041321,0.2557991147041321,-18.517105102539062,0.07760751026534299,7.0,1,0,0
76.43971252441406,0.26337337493896484,0.26337337493896484,-18.46217155456543,0.0949803483399989,-5.0,1,0,0
27.732168197631836,0.26922184228897095,0.26922184228897095,-18.47132682800293,0.056094060276798724,-8.0,1,0,0
78.16094970703125,0.2696053683757782,0.2696053683757782,-18.46217155456543,0.06327750453879111,4.0,1,0,0
80.82064056396484,0.2714270353317261,0.2714270353317261,-18.46217155456543,0.05387453273773753,8.0,1,0,0
75.74388885498047,0.2780425250530243,0.2780425250530243,-18.43470573425293,0.046676400274319296,3.0,1,0,0
25.644702911376953,0.2834116220474243,0.2834116220474243,-18.352304458618164,0.10034991811561603,1.0,1,0,0
72.50282287597656,0.28619202971458435,0.28619202971458435,-18.402660369873047,0.034908114998087644,2.0,1,0,0
73.50077819824219,0.2942456901073456,0.2942456901073456,-18.338571548461914,0.05449555995161827,-1.0,1,0,0
26.45954704284668,0.30910658836364746,0.30910658836364746,-18.25617218017578,0.051649921230971445,-8.0,1,0,0
71.82073211669922,0.3105447292327881,0.3105447292327881,-18.301950454711914,-0.002592684341532334,-5.0,1,0,0
71.13406372070312,0.3143797814846039,0.3143797814846039,-18.23786163330078,0.03873954330730356,3.0,1,0,0
69.93011474609375,0.3144756853580475,0.3144756853580475,-18.315683364868164,-0.03965471316519353,3.0,1,0,0
27.874080657958984,0.31485918164253235,0.31485918164253235,-18.329416275024414,-0.05567869124348938,-6.0,1,0,0
97.4013442993164,0.3153385519981384,0.3153385519981384,-18.517105102539062,-0.24623513292872337,10.0,1,0,0
68.18598175048828,0.3191736340522766,0.3191736340522766,-18.23328399658203,0.014493244656218828,-4.0,1,0,0
24.124881744384766,0.321666419506073,0.321666419506073,-18.17377281188965,0.05885032197642238,-3.0,1,0,0
66.31366729736328,0.32272106409072876,0.32272106409072876,-18.1691951751709,0.05698246558993783,-4.0,1,0,0
23.099458694458008,0.3267478942871094,0.3267478942871094,-18.0135498046875,0.1878313264475071,-12.0,1,0,0
63.951534271240234,0.3328840136528015,0.3328840136528015,-18.114261627197266,0.04876697225426621,1.0,1,0,0
65.12802124023438,0.33317163586616516,0.33317163586616516,-18.109683990478516,0.051530096029428284,-6.0,1,0,0
51.934871673583984,0.3365273177623749,0.3365273177623749,-18.050172805786133,0.08976042114919788,-5.0,1,0,0
62.52784729003906,0.34611499309539795,0.34611499309539795,-18.00439453125,0.07361143377557572,-1.0,1,0,0
87.77886199951172,0.36040061712265015,0.36040061712265015,-17.85332679748535,0.12932670842746413,2.0,1,0,0
60.0604248046875,0.3608800172805786,0.3608800172805786,-17.940305709838867,0.03908418341566739,-5.0,1,0,0
59.20895767211914,0.36442744731903076,0.36442744731903076,-17.889949798583984,0.06516188669223319,9.0,1,0,0
22.064882278442383,0.36509859561920166,0.36509859561920166,-17.935728073120117,0.014764922084377725,4.0,1,0,0
21.8405704498291,0.3653862178325653,0.3653862178325653,-17.940305709838867,0.008205459491883938,3.0,1,0,0
86.89534759521484,0.36576971411705017,0.36576971411705017,-17.77550506591797,0.17036135922564422,4.0,1,0,0
1.5793328285217285,0.372481107711792,0.372481107711792,-17.203283309936523,0.6958717406913054,-49.0,3,9,1
20.068971633911133,0.37363162636756897,0.37363162636756897,-17.82586097717285,0.06520544074114723,10.0,1,0,0
54.818870544433594,0.389451265335083,0.389451265335083,-17.715993881225586,0.0614569186619926,12.0,1,0,0
52.89620590209961,0.3940533697605133,0.3940533697605133,-17.58781623840332,0.15574588496865394,-7.0,1,0,0
20.407726287841797,0.405079185962677,0.405079185962677,-17.509994506835938,0.1508491060154351,-7.0,1,0,0
18.25159454345703,0.4108317792415619,0.4108317792415619,-17.523727416992188,0.09310581581503599,2.0,1,0,0
51.078826904296875,0.4140915870666504,0.4140915870666504,-17.487106323242188,0.10452878295403795,-2.0,1,0,0
49.41709518432617,0.43202054500579834,0.43202054500579834,-17.377239227294922,0.07247188448041036,-6.0,1,0,0
2.462843656539917,0.44458040595054626,0.44458040595054626,-17.079683303833008,0.26726134431225784,-49.0,3,0,0
41.918697357177734,0.44975772500038147,0.44975772500038147,-17.889949798583984,-0.5861640908709276,-4.0,3,4,1
16.095460891723633,0.4520587921142578,0.4520587921142578,-17.217016220092773,0.06743847969107528,-7.0,1,0,0
72.76375579833984,0.4551268219947815,0.4551268219947815,-16.988128662109375,0.2704095194671139,-2.0,1,0,0
17.638172149658203,0.46097531914711,0.46097531914711,-17.13003921508789,0.07864525712967818,-9.0,1,0,0
16.612751007080078,0.4642351269721985,0.4642351269721985,-17.102571487426758,0.07807017522886842,2.0,1,0,0
46.83980941772461,0.46461862325668335,0.46461862325668335,0.36164432764053345,17.538974918603767,-1.0,3,4,1
45.6907844543457,0.4700835943222046,0.4700835943222046,-17.052217483520508,0.07765477532505338,7.0,1,0,0
44.0015869140625,0.4851362407207489,0.4851362407207489,-16.850793838500977,0.14571891171676626,3.0,1,0,0
16.759239196777344,0.49060121178627014,0.49060121178627014,-16.85995101928711,0.0871901157450306,-2.0,1,0,0
61.73589324951172,0.49932602047920227,0.49932602047920227,13.879817962646484,30.74708903461352,24.0,3,3,1
64.78011322021484,0.5026816725730896,0.5026816725730896,13.971373558044434,30.807583559399028,6.0,3,5,4
54.59914016723633,0.5027775764465332,0.5027775764465332,14.0995512008667,30.93487069475585,11.0,3,3,1
60.40375900268555,0.5049827098846436,0.5049827098846436,13.9072847366333,30.72208595139245,4.0,3,3,1
31.298255920410156,0.5120776295661926,0.5120776295661926,14.909817695617676,31.658048007859403,-2.0,3,3,1
42.143009185791016,0.5190765857696533,0.5190765857696533,-16.69057273864746,-0.008838967929435816,-2.0,1,0,0
29.403057098388672,0.5192683935165405,0.5192683935165405,-17.610706329345703,-0.9308064281998143,-2.0,3,3,1
14.712973594665527,0.5261715054512024,0.5261715054512024,-16.557817459106445,0.055674002950298805,7.0,1,0,0
31.77434539794922,0.5620293617248535,0.5620293617248535,-16.1870174407959,0.06885471932898134,-4.0,1,0,0
38.70967483520508,0.5721923112869263,0.5721923112869263,-16.145816802978516,0.004876006687488934,11.0,1,0,0
38.183231353759766,0.5990378260612488,0.5990378260612488,-15.861994743347168,0.0028721833707227844,-4.0,1,0,0
25.79576873779297,0.6055574417114258,0.6055574417114258,15.518661499023438,31.312380224263194,-7.0,3,5,4
13.078706741333008,0.6095842719078064,0.6095842719078064,-15.765861511230469,-0.016422921302159867,10.0,1,0,0
35.46861267089844,0.6374843716621399,0.6374843716621399,-15.454572677612305,-0.018906315946165625,8.0,1,0,0
34.85976791381836,0.6610700488090515,0.6610700488090515,-15.102084159851074,0.05894970909059906,-3.0,1,0,0
34.02203369140625,0.6713288426399231,0.6713288426399231,-15.037995338439941,0.0009437497852043814,7.0,1,0,0
11.275063514709473,0.7096795439720154,0.7096795439720154,-14.589373588562012,-0.020776352838515,1.0,1,0,0
32.49305725097656,0.71600741147995,0.71600741147995,-14.548172950744629,-0.0592602727446309,0.0,1,0,0
20.517593383789062,0.733265221118927,0.733265221118927,-16.24652862548828,-1.977876667472112,-4.0,3,3,1
43.9832763671875,0.7336487174034119,0.7336487174034119,16.328927993774414,30.592636893954847,4.0,3,3,1
28.560747146606445,0.7385384440422058,0.7385384440422058,16.23737335205078,30.437872702000227,-2.0,3,5,4
11.732840538024902,0.7416064739227295,0.7416064739227295,-14.085817337036133,0.07484811096445487,-6.0,1,0,0
22.25714874267578,0.7464962005615234,0.7464962005615234,16.113773345947266,30.21067746082914,4.0,3,5,4
10.419018745422363,0.7978861331939697,0.7978861331939697,-13.499862670898438,-0.09316436672488704,-1.0,1,0,0
18.87874984741211,0.8490843176841736,0.8490843176841736,-15.692617416381836,-3.0087523640455904,-4.0,3,3,1
28.093812942504883,0.8576173186302185,0.8576173186302185,-12.685018539428711,-0.1249094244848977,4.0,1,0,0
26.638080596923828,0.9059392213821411,0.9059392213821411,-11.833551406860352,0.008749441776411154,3.0,1,0,0
53.871273040771484,1.0244429111480713,1.0244429111480713,13.971373558044434,23.93988111773248,40.0,3,3,1
8.308664321899414,1.0276068449020386,1.0276068449020386,-10.231329917907715,-0.31488889241829804,-8.0,1,0,0
39.6435432434082,1.098555564880371,1.098555564880371,13.930173873901367,22.653981343015328,24.0,3,3,1
23.470258712768555,1.117443323135376,1.117443323135376,-8.587908744812012,-0.18925166147520345,10.0,1,0,0
31.59581184387207,1.212361216545105,1.212361216545105,14.081239700317383,20.8029301314084,33.0,3,3,1
87.51792907714844,1.2675862312316895,1.2675862312316895,14.172795295715332,19.889956404156255,30.0,3,3,1


==> resources/example_specular_reflection_dl.csv <==
distance,azimuth,azimuth_rscs,relative_velocity,absolute_velocity,rcs,gt_label,prediction,confusion_value
7.301553249359131,-1.0905977487564087,-1.0905977487564087,-6.994842052459717,0.37641258446776105,-14.0,1,0,0
8.162175178527832,-1.0671080350875854,-1.0671080350875854,-7.457197666168213,0.2421867465586802,5.0,1,0,0
63.896602630615234,-1.0263603925704956,-1.0263603925704956,-15.280617713928223,-7.022206157098734,27.0,3,3,1
50.95064926147461,-1.00603449344635,-1.00603449344635,1.6479995250701904,10.18019910399248,17.0,3,3,1
16.502883911132812,-0.8601101636886597,-0.8601101636886597,-10.162663459777832,0.22500021913926826,-5.0,1,0,0
8.844264030456543,-0.8392090201377869,-0.8392090201377869,-10.615863800048828,0.020352221542858435,-16.0,1,0,0
12.689596176147461,-0.8247316479682922,-0.8247316479682922,-10.647908210754395,0.15775257855906408,-8.0,1,0,0
13.440351486206055,-0.8156233429908752,-0.8156233429908752,-10.684530258178711,0.22657672617445104,-12.0,1,0,0
8.77559757232666,-0.8133223056793213,-0.8133223056793213,-10.817285537719727,0.12031750870152472,-17.0,1,0,0
8.523819923400879,-0.8027758598327637,-0.8027758598327637,-10.945463180541992,0.11283730347038987,-16.0,1,0,0
13.055818557739258,-0.7721911668777466,-0.7721911668777466,-11.23386287689209,0.16745718283884273,-7.0,1,0,0
9.196752548217773,-0.7273208498954773,-0.7273208498954773,-11.67790699005127,0.2072645003979341,-21.0,1,0,0
18.109683990478516,-0.7248280644416809,-0.7248280644416809,-11.618396759033203,0.2929625250899342,-6.0,1,0,0
16.649372100830078,-0.691558837890625,-0.691558837890625,-11.91137409210205,0.34234353772094717,-10.0,1,0,0
14.973906517028809,-0.6561803221702576,-0.6561803221702576,-12.291329383850098,0.3115651434720761,-8.0,1,0,0
10.35035228729248,-0.6471679210662842,-0.6471679210662842,-12.598040580749512,0.09130020223176616,-10.0,1,0,0
18.059328079223633,-0.6438122391700745,-0.6438122391700745,-12.593462944030762,0.1278023300126601,-6.0,1,0,0
15.898616790771484,-0.6217606067657471,-0.6217606067657471,-12.817773818969727,0.10970091419500552,-16.0,1,0,0
10.730307579040527,-0.619843065738678,-0.619843065738678,-12.817773818969727,0.12733659018168916,-18.0,1,0,0
20.838037490844727,-0.6124605536460876,-0.6124605536460876,-12.680440902709961,0.33212170328588153,-10.0,1,0,0
17.271949768066406,-0.608433723449707,-0.608433723449707,-12.941373825073242,0.10768225112909904,-9.0,1,0,0
14.89150619506836,-0.5882037281990051,-0.5882037281990051,-13.101595878601074,0.12758257534764722,-13.0,1,0,0
23.516036987304688,-0.5822593569755554,-0.5822593569755554,-13.037507057189941,0.24357257387486905,-11.0,1,0,0
16.731773376464844,-0.5806294679641724,-0.5806294679641724,-13.174839973449707,0.12038855619339607,-14.0,1,0,0
17.7938175201416,-0.5687407851219177,-0.5687407851219177,-13.21146297454834,0.18589922320217192,-10.0,1,0,0
15.541550636291504,-0.5677819848060608,-0.5677819848060608,-13.115328788757324,0.2901879771012335,-17.0,1,0,0
21.240882873535156,-0.5654809474945068,-0.5654809474945068,-13.097018241882324,0.3280184860372569,-13.0,1,0,0
11.645862579345703,-0.5502365231513977,-0.5502365231513977,-13.435773849487305,0.1167828136820429,-13.0,1,0,0
22.22968101501465,-0.5410323739051819,-0.5410323739051819,-13.454084396362305,0.17394221143099914,-9.0,1,0,0
17.32688331604004,-0.5370055437088013,-0.5370055437088013,-13.55479621887207,0.10588594470815788,-11.0,1,0,0
98.79756927490234,-0.5309653282165527,-0.5309653282165527,-15.459150314331055,-1.7499005560867986,6.0,3,3,1
13.298439979553223,-0.5227199196815491,-0.5227199196815491,-13.637195587158203,0.1375453194271778,-17.0,1,0,0
16.90114974975586,-0.5082425475120544,-0.5082425475120544,-13.774529457092285,0.1129330974689808,-11.0,1,0,0
17.857906341552734,-0.4863826632499695,-0.4863826632499695,-13.943906784057617,0.10823513729040993,-5.0,1,0,0
13.801995277404785,-0.47756198048591614,-0.47756198048591614,-14.00341796875,0.11327670808451563,-16.0,1,0,0
73.78917694091797,-0.4766032099723816,-0.4766032099723816,-15.459150314331055,-1.3355051202016825,-2.0,3,3,1
22.88888168334961,-0.47305577993392944,-0.47305577993392944,-13.962218284606934,0.18703073614375426,-10.0,1,0,0
63.246559143066406,-0.4682619571685791,-0.4682619571685791,-15.449995040893555,-1.2664292147571945,9.0,3,3,1
19.505905151367188,-0.46730318665504456,-0.46730318665504456,-14.09497356414795,0.09541657677439992,-8.0,1,0,0
24.852746963500977,-0.4557020962238312,-0.4557020962238312,-14.072084426879883,0.19984403527416753,-9.0,1,0,0
21.419416427612305,-0.4465937912464142,-0.4465937912464142,-14.181951522827148,0.1526492235809425,-8.0,1,0,0
25.713369369506836,-0.4447721540927887,-0.4447721540927887,-14.163640022277832,0.18335247882380762,-5.0,1,0,0
14.36506175994873,-0.43662261962890625,-0.43662261962890625,-14.323862075805664,0.07798443708301608,-17.0,1,0,0
23.529769897460938,-0.4350886046886444,-0.4350886046886444,-14.273506164550781,0.13855885006316332,-5.0,1,0,0
15.738394737243652,-0.41984421014785767,-0.41984421014785767,-14.506973266601562,0.004791925907926275,-14.0,1,0,0
21.648303985595703,-0.40929776430130005,-0.40929776430130005,-14.44288444519043,0.13588356146607192,-7.0,1,0,0
27.32932472229004,-0.4069008529186249,-0.4069008529186249,-14.493240356445312,0.10052963064894559,-4.0,1,0,0
24.793235778808594,-0.39836782217025757,-0.39836782217025757,-14.46119499206543,0.18530106965445237,-10.0,1,0,0
63.10007095336914,-0.3875337541103363,-0.3875337541103363,-15.14786148071289,-0.43595818231142225,-1.0,1,0,0
21.75359344482422,-0.3770831823348999,-0.3770831823348999,-14.712973594665527,0.06038557056245418,-12.0,1,0,0
38.06878662109375,-0.37487801909446716,-0.37487801909446716,-14.424572944641113,0.36154802997808444,-11.0,1,0,0
16.91030502319336,-0.3737275004386902,-0.3737275004386902,-14.712973594665527,0.07977716877403422,-11.0,1,0,0
49.78789520263672,-0.37296047806739807,-0.37296047806739807,-1.9730216264724731,12.824138175401432,3.0,3,1,4
43.5987434387207,-0.3719058334827423,-0.3719058334827423,-14.46119499206543,0.3420129586516473,-10.0,1,0,0
25.32883644104004,-0.3665367364883423,-0.3665367364883423,-14.690084457397461,0.14365863315664498,-6.0,1,0,0
53.294471740722656,-0.3640439510345459,-0.3640439510345459,-14.87777328491211,-0.029998522054156408,9.0,1,0,0
40.50416564941406,-0.3613593876361847,-0.3613593876361847,-13.879817962646484,0.9829647874090683,-7.0,3,3,1
23.34208106994629,-0.36030474305152893,-0.36030474305152893,-14.745018005371094,0.12363140992894053,-7.0,1,0,0
46.166873931884766,-0.3544562757015228,-0.3544562757015228,-14.534440040588379,0.3664422880794533,-8.0,1,0,0
26.546524047851562,-0.3394036293029785,-0.3394036293029785,-14.87777328491211,0.10372270967811034,-5.0,1,0,0
26.326791763305664,-0.33240461349487305,-0.33240461349487305,-14.909817695617676,0.10800614558416706,-4.0,1,0,0
19.025238037109375,-0.3315417170524597,-0.3315417170524597,-14.918972969055176,0.10327876419861573,-9.0,1,0,0
27.256080627441406,-0.3236798346042633,-0.3236798346042633,-14.955595016479492,0.10648379067387731,-12.0,1,0,0
24.349191665649414,-0.32204994559288025,-0.32204994559288025,-13.005462646484375,2.0647564966915293,-10.0,3,3,1
20.70985984802246,-0.3189818859100342,-0.3189818859100342,-14.983061790466309,0.1023718794141877,2.0,1,0,0
37.6155891418457,-0.31754371523857117,-0.31754371523857117,-14.973906517028809,0.11861017641429371,-8.0,1,0,0
35.912654876708984,-0.3163931965827942,-0.3163931965827942,-15.106661796569824,-0.008501246926084111,-12.0,1,0,0
37.38212203979492,-0.31217461824417114,-0.31217461824417114,-14.978484153747559,0.14019954118102917,-8.0,1,0,0
2.929776906967163,-0.3020116984844208,-0.3020116984844208,-14.932706832885742,0.23431334150604136,-52.0,3,0,0
21.419416427612305,-0.29798486828804016,-0.29798486828804016,-15.065462112426758,0.12027727012488507,-12.0,1,0,0
30.27741241455078,-0.29673847556114197,-0.29673847556114197,-15.088351249694824,0.10313225042359278,-4.0,1,0,0
39.51078796386719,-0.29347866773605347,-0.29347866773605347,-15.12955093383789,0.0768440967318304,-8.0,1,0,0
38.62727737426758,-0.2925198972225189,-0.2925198972225189,-15.019683837890625,0.19106620778496458,-6.0,1,0,0
28.762168884277344,-0.29213640093803406,-0.29213640093803406,-15.12955093383789,0.08293714905603866,0.0,1,0,0
36.123233795166016,-0.2872466742992401,-0.2872466742992401,-15.170750617980957,0.06370190333252683,-13.0,1,0,0
42.815940856933594,-0.2847538888454437,-0.2847538888454437,-15.13870620727539,0.106803650383866,-7.0,1,0,0
44.775230407714844,-0.278809517621994,-0.278809517621994,-15.157017707824707,0.11447737178568554,-10.0,1,0,0
2.009643793106079,-0.2781383991241455,-0.2781383991241455,-14.946439743041992,0.32795517964696436,-52.0,3,0,0
50.36469650268555,-0.2780425250530243,-0.2780425250530243,-15.157017707824707,0.1177909165926072,7.0,1,0,0
31.623279571533203,-0.2651950418949127,-0.2651950418949127,-15.23026180267334,0.09871286852214535,-8.0,1,0,0
32.964569091796875,-0.2557991147041321,-0.2557991147041321,-15.276040077209473,0.09094725097184364,-7.0,1,0,0
49.46745300292969,-0.2547444701194763,-0.2547444701194763,-2.160710334777832,13.210459095729464,6.0,3,1,4
66.47846984863281,-0.24832072854042053,-0.24832072854042053,-14.864039421081543,0.5322334252420374,-3.0,3,1,4
51.051361083984375,-0.23729491233825684,-0.23729491233825684,-15.321817398071289,0.11606172026497483,-3.0,1,0,0
26.23523712158203,-0.2351856231689453,-0.2351856231689453,-15.349284172058105,0.09634071158999527,-7.0,1,0,0
36.45283126831055,-0.233172208070755,-0.233172208070755,-15.317239761352539,0.1357147129575282,-14.0,1,0,0
53.221229553222656,-0.22809073328971863,-0.22809073328971863,-14.516128540039062,0.9550457946033124,4.0,3,1,4
45.301673889160156,-0.19635553658008575,-0.19635553658008575,-15.486617088317871,0.0892893588434364,-1.0,1,0,0
58.4444694519043,-0.1621275544166565,-0.1621275544166565,-15.56443977355957,0.10684064748110492,-11.0,1,0,0
56.37531661987305,-0.14122642576694489,-0.14122642576694489,-15.605639457702637,0.114858972701587,-10.0,1,0,0
72.39752960205078,-0.10584791004657745,-0.10584791004657745,-15.697195053100586,0.09095300772758061,7.0,1,0,0
63.81420135498047,-0.10469739139080048,-0.10469739139080048,-15.67888355255127,0.11113315025643843,-2.0,1,0,0
53.41807174682617,-0.10277985036373138,-0.10277985036373138,-15.706350326538086,0.08673434713673388,-8.0,1,0,0
50.66682815551758,-0.08446739614009857,-0.08446739614009857,-15.733817100524902,0.08563970476108584,2.0,1,0,0
61.914424896240234,-0.0813993439078331,-0.0813993439078331,-15.733817100524902,0.08953944592560859,16.0,1,0,0
41.77220916748047,-0.06893537193536758,-0.06893537193536758,-13.641773223876953,2.195894044204189,-12.0,3,3,1
31.902523040771484,-0.06308688968420029,-0.06308688968420029,-12.09448528289795,3.7490490442456306,-9.0,3,1,4
2.618488073348999,-0.04611670598387718,-0.04611670598387718,-15.646839141845703,0.2106510414024193,-49.0,3,0,0
52.159183502197266,-0.03672078624367714,-0.03672078624367714,-15.404217720031738,0.4590354659403362,-6.0,1,0,0
98.44050598144531,-0.013806249015033245,-0.013806249015033245,-1.6388438940048218,14.23259084567036,11.0,2,7,3
48.721275329589844,-0.013614495284855366,-0.013614495284855366,-2.398754835128784,13.472713213075325,30.0,2,1,3
47.878963470458984,-0.006999001372605562,-0.006999001372605562,-2.398754835128784,13.473504976256422,-2.0,2,1,3
99.11801147460938,0.01054644025862217,0.01054644025862217,-1.6342661380767822,14.23672934243686,3.0,4,7,5
88.37397003173828,0.05953944846987724,0.05953944846987724,-15.770439147949219,0.07116439475845283,21.0,1,0,0
2.302621603012085,0.07478384673595428,0.07478384673595428,-15.591906547546387,0.23279080621665799,-49.0,3,0,0
94.49903869628906,0.07679726183414459,0.07679726183414459,-16.498306274414062,-0.6761168389830698,5.0,2,1,3
89.03775024414062,0.0781395360827446,0.0781395360827446,-15.733817100524902,0.08666475822756631,8.0,1,0,0
93.05245971679688,0.07929005473852158,0.07929005473852158,-16.493728637695312,-0.6747331001108658,18.0,2,1,3
16.46168327331543,0.08974061906337738,0.08974061906337738,-12.277596473693848,3.5269396093486063,-21.0,3,3,1
3.552354335784912,0.10258810222148895,0.10258810222148895,-15.66972827911377,0.1146668461525865,-52.0,3,0,0
62.28064727783203,0.10565615445375443,0.10565615445375443,-15.715506553649902,0.06369329396374948,22.0,1,0,0
62.999359130859375,0.11092937737703323,0.11092937737703323,-15.697195053100586,0.07272839838752851,11.0,1,0,0
3.5935544967651367,0.1269407868385315,0.1269407868385315,-15.628528594970703,0.11054233928895699,-51.0,3,0,0
47.64091873168945,0.13662433624267578,0.13662433624267578,-15.65599536895752,0.06245766177339528,-7.0,1,0,0
42.4222526550293,0.14295220375061035,0.14295220375061035,-15.642261505126953,0.061922030347341124,-12.0,1,0,0
45.59465408325195,0.14707490801811218,0.14707490801811218,-15.637683868408203,0.056864528604906144,2.0,1,0,0
43.6536750793457,0.14899243414402008,0.14899243414402008,-15.623950958251953,0.06602510464808688,-7.0,1,0,0
74.8695297241211,0.15397803485393524,0.15397803485393524,-24.399547576904297,-8.72172961315698,6.0,2,1,3
1.6708883047103882,0.15416978299617767,0.15416978299617767,-15.276040077209473,0.4013024973127227,-51.0,3,0,0
72.84615325927734,0.15714195370674133,0.15714195370674133,-24.408702850341797,-8.738802695232891,-5.0,2,1,3
41.51127624511719,0.1595388799905777,0.1595388799905777,-15.610217094421387,0.05358023982694545,1.0,1,0,0
70.31006622314453,0.16529148817062378,0.16529148817062378,-24.353769302368164,-8.704985800085938,4.0,2,1,3
71.29886627197266,0.17018119990825653,0.17018119990825653,-24.358348846435547,-8.722734271334827,0.0,2,1,3
39.78087615966797,0.17334513366222382,0.17334513366222382,-15.56443977355957,0.06245449709971773,6.0,1,0,0
57.272560119628906,0.1777554601430893,0.1777554601430893,-15.555283546447754,0.05919417499980781,-9.0,1,0,0
37.79869842529297,0.18456269800662994,0.18456269800662994,-15.532395362854004,0.06232162244296103,14.0,1,0,0
11.856440544128418,0.19683492183685303,0.19683492183685303,-7.026886463165283,8.53038039017995,-21.0,3,2,1
93.45072937011719,0.20277927815914154,0.20277927815914154,-16.383861541748047,-0.8455772570338135,3.0,3,1,4
35.70207595825195,0.20795662701129913,0.20795662701129913,-15.463728904724121,0.05757477785577391,0.0,1,0,0
33.838924407958984,0.2091071456670761,0.2091071456670761,-15.463728904724121,0.053744805354557855,13.0,1,0,0
48.45576095581055,0.21131230890750885,0.21131230890750885,-15.449995040893555,0.06008047134380182,8.0,1,0,0
89.2254409790039,0.21706491708755493,0.21706491708755493,-15.413372993469238,0.0770479263227965,11.0,1,0,0
31.957456588745117,0.22089998424053192,0.22089998424053192,-15.422528266906738,0.054504781586615876,9.0,1,0,0
95.71215057373047,0.22109173238277435,0.22109173238277435,-15.422528266906738,0.05382942941007665,-2.0,1,0,0
31.078523635864258,0.2319258153438568,0.2319258153438568,-15.381328582763672,0.055947006519435946,-4.0,1,0,0
49.50865173339844,0.23940418660640717,0.23940418660640717,-2.3392436504364014,13.069997668182928,9.0,3,4,1
29.956968307495117,0.2395959496498108,0.2395959496498108,-15.372173309326172,0.03633780552433266,16.0,1,0,0
51.53660583496094,0.24103409051895142,0.24103409051895142,-2.6322214603424072,12.770795381159475,-5.0,3,4,1
44.784385681152344,0.24199286103248596,0.24199286103248596,-15.349284172058105,0.05005208314756694,2.0,1,0,0
46.71162796020508,0.24333514273166656,0.24333514273166656,-15.349284172058105,0.044875469995285626,-4.0,1,0,0
42.64198684692383,0.25234755873680115,0.25234755873680115,-15.294350624084473,0.06433410641965401,7.0,1,0,0
28.02056884765625,0.25618261098861694,0.25618261098861694,-15.298928260803223,0.04428230001485183,7.0,1,0,0
85.3068618774414,0.25810015201568604,0.25810015201568604,-15.202795028686523,0.13259374871163843,4.0,1,0,0
84.83992767333984,0.26337337493896484,0.26337337493896484,-15.21195125579834,0.10163701783297062,-4.0,1,0,0
50.817893981933594,0.2671125829219818,0.2671125829219818,-2.2797327041625977,13.018138909924113,6.0,3,4,1
41.57994079589844,0.2682631015777588,0.2682631015777588,-15.23941707611084,0.05357563062241731,-9.0,1,0,0
40.93447494506836,0.26855072379112244,0.26855072379112244,-15.262306213378906,0.02946363495214327,3.0,1,0,0
38.64101028442383,0.27257755398750305,0.27257755398750305,-15.257728576660156,0.016787957136892476,0.0,1,0,0
82.19397735595703,0.2733445465564728,0.2733445465564728,-15.189062118530273,0.08214007746787233,2.0,1,0,0
26.88070297241211,0.27564558386802673,0.27564558386802673,-15.21195125579834,0.04925377238682223,-11.0,1,0,0
39.071319580078125,0.2766043543815613,0.2766043543815613,-15.23941707611084,0.017598592120249393,4.0,1,0,0
1.6342661380767822,0.28178170323371887,0.28178170323371887,-14.818262100219727,0.41588882579800224,-53.0,3,0,0
26.143680572509766,0.2846580147743225,0.2846580147743225,-15.189062118530273,0.032209656082582604,0.0,1,0,0
37.011322021484375,0.2883013188838959,0.2883013188838959,-15.170750617980957,0.03402691044075179,10.0,1,0,0
64.41389465332031,0.2910817563533783,0.2910817563533783,-15.14328384399414,0.04877007795086463,1.0,1,0,0
24.1798152923584,0.2942456901073456,0.2942456901073456,-15.12497329711914,0.052459237198924744,-4.0,1,0,0
76.62281799316406,0.29453331232070923,0.29453331232070923,-15.12039566040039,0.055700158563149874,1.0,1,0,0
35.15732192993164,0.31418803334236145,0.31418803334236145,-15.042572975158691,0.03920989145911896,19.0,1,0,0
64.15753173828125,0.3263643980026245,0.3263643980026245,-15.22110652923584,-0.200676876777304,6.0,1,0,0
22.29376983642578,0.3280901610851288,0.3280901610851288,-14.978484153747559,0.03306947696341851,7.0,1,0,0
33.243812561035156,0.33230873942375183,0.33230873942375183,-14.964751243591309,0.02491704067747722,6.0,1,0,0
59.950557708740234,0.3348015248775482,0.3348015248775482,-14.914395332336426,0.06221534450770002,-6.0,1,0,0
34.02203369140625,0.34419745206832886,0.34419745206832886,-14.923550605773926,0.003006903060774769,-6.0,1,0,0
53.47300720214844,0.34601911902427673,0.34601911902427673,-15.019683837890625,-0.10298320349005963,8.0,1,0,0
31.34861183166504,0.35330575704574585,0.35330575704574585,-14.827417373657227,0.04936125129215236,10.0,1,0,0
58.101139068603516,0.3548397719860077,0.3548397719860077,-14.822839736938477,0.04543361143069261,-3.0,1,0,0
20.393993377685547,0.3561820387840271,0.3561820387840271,-14.845728874206543,0.015073634569676145,6.0,1,0,0
58.801536560058594,0.3685501515865326,0.3685501515865326,-14.712973594665527,0.07773176903199237,-7.0,1,0,0
65.05477905273438,0.3723852038383484,0.3723852038383484,-15.047150611877441,-0.2786407267266168,-4.0,1,0,0
29.490036010742188,0.37545326352119446,0.37545326352119446,-14.699239730834961,0.05135726009213918,17.0,1,0,0
65.3111343383789,0.39242345094680786,0.39242345094680786,-14.992217063903809,-0.3432039875510587,-1.0,1,0,0
18.517105102539062,0.39424511790275574,0.39424511790275574,-14.598528861999512,0.03932841709884781,9.0,1,0,0
27.672658920288086,0.39750492572784424,0.39750492572784424,-14.603106498718262,0.014666669523597672,5.0,1,0,0
65.2928237915039,0.40201112627983093,0.40201112627983093,-14.987639427185059,-0.3978852922294052,-1.0,1,0,0
1.9409772157669067,0.4044080376625061,0.4044080376625061,-14.305551528930664,0.26917815025320513,-50.0,3,0,0
57.927181243896484,0.4103524088859558,0.4103524088859558,-14.46119499206543,0.07591269323525579,-3.0,1,0,0
47.45780563354492,0.4109276533126831,0.4109276533126831,-14.79079532623291,-0.25735565062627497,-3.0,1,0,0
40.3942985534668,0.4155297577381134,0.4155297577381134,-14.89150619506836,-0.3875845868259371,-9.0,1,0,0
63.35184860229492,0.4205153286457062,0.4205153286457062,-15.079195022583008,-0.6075976734696598,-2.0,3,3,1
17.7938175201416,0.42224112153053284,0.42224112153053284,-14.397106170654297,0.06321804395041164,-10.0,1,0,0
25.8232364654541,0.4238710105419159,0.4238710105419159,-14.406262397766113,0.04337559549096652,11.0,1,0,0
38.755455017089844,0.4375813901424408,0.4375813901424408,-15.010528564453125,-0.6522981750974677,-3.0,3,4,1
16.731773376464844,0.4421834647655487,0.4421834647655487,-14.273506164550781,0.053436144281264544,2.0,1,0,0
23.868526458740234,0.45301753282546997,0.45301753282546997,-14.218573570251465,0.033514467840661255,2.0,1,0,0
15.875728607177734,0.47046712040901184,0.47046712040901184,-14.030884742736816,0.09712826109031744,-15.0,1,0,0
24.092836380004883,0.4735351800918579,0.4735351800918579,-13.9942626953125,0.1114891589610029,-6.0,1,0,0
94.96597290039062,0.4742062985897064,0.4742062985897064,-14.0903959274292,0.01046873629215871,8.0,1,0,0
43.50718688964844,0.4858073890209198,0.4858073890209198,-13.975951194763184,0.039430625495620916,2.0,1,0,0
22.2067928314209,0.4916558563709259,0.4916558563709259,-13.91186237335205,0.0597090300761738,3.0,1,0,0
55.75731658935547,0.4974084794521332,0.4974084794521332,-13.861506462097168,0.06650627149869,3.0,1,0,0
14.900662422180176,0.5004765391349792,0.5004765391349792,-13.870662689208984,0.0339302445675577,9.0,1,0,0
14.310129165649414,0.5329787135124207,0.5329787135124207,-13.550217628479004,0.09827887340445896,-1.0,1,0,0
20.45808219909668,0.5454427003860474,0.5454427003860474,-13.486128807067871,0.06031980701094034,11.0,1,0,0
22.650836944580078,0.5457303524017334,0.5457303524017334,-13.545639991760254,-0.0015714110547627724,-11.0,1,0,0
13.188573837280273,0.5753562450408936,0.5753562450408936,-13.266395568847656,0.02658312892828916,3.0,1,0,0
55.10269546508789,0.6062285900115967,0.6062285900115967,-14.040040016174316,-1.0211248088539375,9.0,3,1,4
18.773460388183594,0.6088172197341919,0.6088172197341919,-13.014617919921875,-0.01925029318354278,10.0,1,0,0
12.726218223571777,0.6194595694541931,0.6194595694541931,-12.836085319519043,0.061560518520360805,-14.0,1,0,0
44.04278564453125,0.6295266151428223,0.6295266151428223,-12.648396492004395,0.1554655616208828,-6.0,1,0,0
40.63234329223633,0.6333616971969604,0.6333616971969604,-12.662129402160645,0.1056634955102415,-3.0,1,0,0
42.825096130371094,0.6608783006668091,0.6608783006668091,-12.318796157836914,0.184726659190565,-3.0,1,0,0
17.212438583374023,0.6737257838249207,0.6737257838249207,-12.396617889404297,-0.019736851578072617,-4.0,1,0,0
11.57719612121582,0.674301028251648,0.674301028251648,-12.392040252685547,-0.02087752385614559,6.0,1,0,0
69.39908599853516,0.678519606590271,0.678519606590271,-14.282662391662598,-1.9535600832859166,3.0,3,3,1
12.0029296875,0.6972155570983887,0.6972155570983887,-11.888484954833984,0.2515828815307695,-9.0,1,0,0
15.633106231689453,0.7574261426925659,0.7574261426925659,-11.540574073791504,-0.03779043402040688,8.0,1,0,0
10.0894193649292,0.8032552599906921,0.8032552599906921,-11.064485549926758,-0.07483950438396728,1.0,1,0,0
14.259773254394531,0.8661503791809082,0.8661503791809082,-10.377819061279297,-0.1297367314438166,-3.0,1,0,0
8.761863708496094,0.9634652733802795,0.9634652733802795,-8.990753173828125,0.03118367494150221,1.0,1,0,0
9.544663429260254,1.212361216545105,1.212361216545105,-6.385997772216797,-0.8589517851019324,-4.0,3,3,1
7.631153106689453,1.216867446899414,1.216867446899414,-6.051820278167725,-0.5918784222716151,-5.0,3,3,1


==> resources/example_underbody_reflections_dl.csv <==
distance,azimuth,azimuth_rscs,relative_velocity,absolute_velocity,rcs,gt_label,prediction,confusion_value
4.376354217529297,-1.1569445133209229,-1.1569445133209229,-10.025330543518066,0.15542391052207935,-19.0,3,0,0
5.479598045349121,-0.835949182510376,-0.835949182510376,-16.66768455505371,0.2427981296747486,-15.0,1,0,0
5.557420253753662,-0.8260738849639893,-0.8260738849639893,-16.956083297729492,0.13717298822947535,-18.0,1,0,0
6.596575736999512,-0.8074738383293152,-0.8074738383293152,-17.166662216186523,0.26630598488917767,-13.0,1,0,0
5.616931438446045,-0.8055562973022461,-0.8055562973022461,-17.249061584472656,0.21858770815800926,-19.0,1,0,0
8.555864334106445,-0.7961603403091431,-0.7961603403091431,10.469374656677246,28.106030601837485,-16.0,3,3,1
23.406169891357422,-0.7874355912208557,-0.7874355912208557,-17.615283966064453,0.17691166340293757,5.0,1,0,0
5.905331611633301,-0.7444828152656555,-0.7444828152656555,-18.1783504486084,0.35961315065685673,-22.0,1,0,0
6.308175563812256,-0.7045022249221802,-0.7045022249221802,-18.87417221069336,0.32725365228090675,-17.0,1,0,0
60.57771301269531,-0.6878196597099304,-0.6878196597099304,5.058443069458008,24.527694579717103,5.0,3,3,1
55.15304946899414,-0.6812041401863098,-0.6812041401863098,5.095065116882324,24.66902741159802,4.0,3,3,1
10.386974334716797,-0.652441143989563,-0.652441143989563,-20.71901512145996,-0.6998084359870358,-18.0,3,3,1
9.077730178833008,-0.6519617438316345,-0.6519617438316345,-19.707326889038086,0.31916148852915627,-17.0,1,0,0
6.825464725494385,-0.645921528339386,-0.645921528339386,-19.876705169677734,0.2411342144992269,-16.0,1,0,0
6.843775749206543,-0.6264585256576538,-0.6264585256576538,-20.165103912353516,0.24208047695289853,-16.0,1,0,0
8.153019905090332,-0.6221441030502319,-0.6221441030502319,-20.28870391845703,0.1815775345790253,-13.0,1,0,0
8.01568603515625,-0.6069955825805664,-0.6069955825805664,-20.43519401550293,0.25360435810648163,-13.0,1,0,0
9.91088581085205,-0.6064203381538391,-0.6064203381538391,-20.531326293945312,0.16567671203933532,-12.0,1,0,0
7.209997653961182,-0.5907924175262451,-0.5907924175262451,-20.67781639099121,0.23945603236395596,-16.0,1,0,0
10.277108192443848,-0.5560850501060486,-0.5560850501060486,-20.925016403198242,0.46309546094244547,-12.0,1,0,0
7.617419719696045,-0.5534963607788086,-0.5534963607788086,-21.181371688842773,0.24083271035861842,-13.0,1,0,0
10.693685531616211,-0.540361225605011,-0.540361225605011,-21.30954933166504,0.2834252866089173,-8.0,1,0,0
8.89461898803711,-0.5369096994400024,-0.5369096994400024,-21.451459884643555,0.18577121518596482,-14.0,1,0,0
12.630084991455078,-0.5291436910629272,-0.5291436910629272,6.981109142303467,28.716975014900367,1.0,3,3,1
10.835597038269043,-0.5263632535934448,-0.5263632535934448,-21.364482879638672,0.4063784842368595,-8.0,1,0,0
11.339152336120605,-0.5212817788124084,-0.5212817788124084,-21.373638153076172,0.46074524107088066,-14.0,1,0,0
10.899685859680176,-0.5120776295661926,-0.5120776295661926,-21.639148712158203,0.30885647445622255,-13.0,1,0,0
9.865108489990234,-0.4948197901248932,-0.4948197901248932,-21.904659271240234,0.2513685284457795,-6.0,1,0,0
12.964262962341309,-0.48868370056152344,-0.48868370056152344,-21.98248291015625,0.24592107869976337,-6.0,1,0,0
9.549241065979004,-0.4734392762184143,-0.4734392762184143,-22.165592193603516,0.23899405531978837,-10.0,1,0,0
10.501419067382812,-0.47171351313591003,-0.47171351313591003,-22.156436920166016,0.2677669306838841,-12.0,1,0,0
58.54060363769531,-0.4675908088684082,-0.4675908088684082,5.168309688568115,27.639107906866425,-1.0,3,1,4
66.54255676269531,-0.46346810460090637,-0.46346810460090637,5.04928731918335,27.566297976268935,-1.0,3,1,4
69.76073455810547,-0.46145468950271606,-0.46145468950271606,5.040131568908691,27.579572061789317,-2.0,3,1,4
10.162663459777832,-0.45416808128356934,-0.45416808128356934,-22.325815200805664,0.29403516578228467,-13.0,1,0,0
11.178930282592773,-0.43988242745399475,-0.43988242745399475,-22.554704666137695,0.2193027932163591,-6.0,1,0,0
13.293862342834473,-0.4272266924381256,-0.4272266924381256,-22.69661521911621,0.21007930633349708,6.0,1,0,0
12.460707664489746,-0.39434099197387695,-0.39434099197387695,-23.012481689453125,0.2217935263663163,5.0,1,0,0
15.12497329711914,-0.37679556012153625,-0.37679556012153625,-23.232213973999023,0.16657771874042607,9.0,1,0,0
44.22132110595703,-0.3641398251056671,-0.3641398251056671,-23.868526458740234,-0.35553578581027406,-3.0,1,0,0
91.13436889648438,-0.3573325574398041,-0.3573325574398041,13.843195915222168,37.41605548910792,2.0,3,3,1
55.44144821166992,-0.35320988297462463,-0.35320988297462463,-24.23016929626465,-0.6215823433448403,2.0,3,3,1
14.040040016174316,-0.3502376973628998,-0.3502376973628998,-23.35123634338379,0.28285888858072633,-7.0,1,0,0
46.64296340942383,-0.34995007514953613,-0.34995007514953613,-23.895992279052734,-0.25943965420141063,2.0,1,0,0
11.769462585449219,-0.3410335183143616,-0.3410335183143616,-23.516036987304688,0.1957261858430626,-11.0,1,0,0
17.011016845703125,-0.32818603515625,-0.32818603515625,-23.616748809814453,0.20006545669479506,5.0,1,0,0
91.98126220703125,-0.32089942693710327,-0.32089942693710327,13.953062057495117,37.82771138058131,0.0,3,1,4
16.800439834594727,-0.3195571303367615,-0.3195571303367615,-23.630481719970703,0.25468346692021426,2.0,1,0,0
86.37805938720703,-0.3179272413253784,-0.3179272413253784,12.831506729125977,36.72938299002043,-1.0,3,3,1
96.12872314453125,-0.31284576654434204,-0.31284576654434204,12.968840599060059,36.905938285885846,11.0,3,3,1
86.6893539428711,-0.31236639618873596,-0.31236639618873596,12.973418235778809,36.91418405972972,-3.0,3,3,1
84.57899475097656,-0.3080519437789917,-0.3080519437789917,-45.15060806274414,-21.177075773296174,2.0,3,1,4
90.25543975830078,-0.3027787208557129,-0.3027787208557129,13.179417610168457,37.19239174098068,12.0,3,1,4
14.87319564819336,-0.3015323281288147,-0.3015323281288147,-23.7952823638916,0.22691681934051658,-6.0,1,0,0
16.27399444580078,-0.29606732726097107,-0.29606732726097107,-23.77696990966797,0.2852372066989783,-6.0,1,0,0
18.89248275756836,-0.29328691959381104,-0.29328691959381104,-23.873104095458984,0.20918195930032354,6.0,1,0,0
56.105228424072266,-0.2889724671840668,-0.2889724671840668,-23.8502140045166,0.26286057611056757,-2.0,1,0,0
13.888973236083984,-0.2883013188838959,-0.2883013188838959,-23.863948822021484,0.2538748375355338,-14.0,1,0,0
97.3189468383789,-0.2854250371456146,-0.2854250371456146,13.609728813171387,37.74778211768906,12.0,3,1,4
15.962706565856934,-0.28360337018966675,-0.28360337018966675,-23.941770553588867,0.20899173578673239,-4.0,1,0,0
17.638172149658203,-0.27507033944129944,-0.27507033944129944,-23.973814010620117,0.23541192904198338,-4.0,1,0,0
87.44010925292969,-0.2742074429988861,-0.2742074429988861,-45.42069625854492,-21.205656295591073,8.0,3,3,1
73.9539794921875,-0.2696053683757782,-0.2696053683757782,-24.605546951293945,-0.3598037434445709,-6.0,1,0,0
91.08401489257812,-0.26922184228897095,-0.26922184228897095,13.67381763458252,37.92209640741925,0.0,3,3,1
20.966215133666992,-0.26653730869293213,-0.26653730869293213,-24.088258743286133,0.17766812034064036,9.0,1,0,0
70.8777084350586,-0.2643321454524994,-0.2643321454524994,-24.587236404418945,-0.3069436437577355,3.0,1,0,0
21.8405704498291,-0.2642362713813782,-0.2642362713813782,-24.101991653442383,0.17892301682368605,0.0,1,0,0
18.800928115844727,-0.2571413815021515,-0.2571413815021515,-24.047060012817383,0.27925756009242225,3.0,1,0,0
65.10971069335938,-0.2537856996059418,-0.2537856996059418,-24.156925201416016,0.19044025006193713,-2.0,1,0,0
20.105594635009766,-0.24074646830558777,-0.24074646830558777,-24.22101402282715,0.20553296087178677,10.0,1,0,0
22.90261459350586,-0.2383495569229126,-0.2383495569229126,-24.1706600189209,0.26999087003836975,5.0,1,0,0
23.928037643432617,-0.22674846649169922,-0.22674846649169922,-24.303415298461914,0.2035127993849043,9.0,1,0,0
24.86648178100586,-0.2246391773223877,-0.2246391773223877,-24.330881118774414,0.18774327910903213,10.0,1,0,0
21.419416427612305,-0.22387216985225677,-0.22387216985225677,-24.303415298461914,0.21943521883654754,9.0,1,0,0
60.24353790283203,-0.22109173238277435,-0.22109173238277435,-24.408702850341797,0.12934658674791866,-7.0,1,0,0
64.33606719970703,-0.21533913910388947,-0.21533913910388947,-24.394969940185547,0.17392296009667566,-1.0,1,0,0
26.88070297241211,-0.2148597538471222,-0.2148597538471222,-24.376659393310547,0.19476712285999898,9.0,1,0,0
83.947265625,-0.2129422128200531,-0.2129422128200531,-24.367504119873047,0.21400038639841135,-1.0,1,0,0
22.68288230895996,-0.21198344230651855,-0.21198344230651855,-24.42243766784668,0.16407194130226374,8.0,1,0,0
27.718435287475586,-0.20172463357448578,-0.20172463357448578,-24.44074821472168,0.19790019534950534,1.0,1,0,0
28.638568878173828,-0.19721843302249908,-0.19721843302249908,-24.46821403503418,0.1925171054777948,7.0,1,0,0
26.03839111328125,-0.19050705432891846,-0.19050705432891846,-24.46821403503418,0.22447792959084265,1.0,1,0,0
25.31510353088379,-0.18983592092990875,-0.18983592092990875,-24.491104125976562,0.20472275149165517,13.0,1,0,0
91.77068328857422,-0.18974004685878754,-0.18974004685878754,-24.504837036132812,0.19143676809895352,-1.0,1,0,0
29.517501831054688,-0.1856173425912857,-0.1856173425912857,-24.523147583007812,0.19212981547096947,10.0,1,0,0
31.078523635864258,-0.18504208326339722,-0.18504208326339722,-24.518569946289062,0.1993257187378663,2.0,1,0,0
97.70806121826172,-0.1796729862689972,-0.1796729862689972,-24.504837036132812,0.23710126751053268,-2.0,1,0,0
31.888790130615234,-0.17497503757476807,-0.17497503757476807,-24.546037673950195,0.21635283467040278,3.0,1,0,0
93.81237030029297,-0.1739203929901123,-0.1739203929901123,-24.591814041137695,0.17509269199560823,1.0,1,0,0
2.9709768295288086,-0.16653788089752197,-0.16653788089752197,-24.43159294128418,0.36615575281516133,-50.0,3,0,0
33.275856018066406,-0.16231930255889893,-0.16231930255889893,-24.628437042236328,0.18632893483267077,11.0,1,0,0
95.97308349609375,-0.1602100133895874,-0.1602100133895874,-24.646747589111328,0.1763614432163019,6.0,1,0,0
34.31043243408203,-0.15925124287605286,-0.15925124287605286,-24.651325225830078,0.17553960788887307,12.0,1,0,0
36.53981018066406,-0.1589636206626892,-0.1589636206626892,-24.614704132080078,0.2132829570953625,11.0,1,0,0
35.81652069091797,-0.15551204979419708,-0.15551204979419708,-24.669635772705078,0.17165854644132905,17.0,1,0,0
39.47874450683594,-0.14343158900737762,-0.14343158900737762,-24.69710350036621,0.18843443687665115,7.0,1,0,0
78.51344299316406,-0.14055529236793518,-0.14055529236793518,-24.619281768798828,0.27625529853919234,-2.0,1,0,0
42.50465393066406,-0.13978826999664307,-0.13978826999664307,-24.71083641052246,0.1873323440631261,10.0,1,0,0
43.259986877441406,-0.13950064778327942,-0.13950064778327942,-24.747459411621094,0.15169241112507986,7.0,1,0,0
40.742210388183594,-0.1360490769147873,-0.1360490769147873,-24.738304138183594,0.17248416057021368,14.0,1,0,0
41.035186767578125,-0.13518619537353516,-0.13518619537353516,-24.747459411621094,0.16619160413486478,16.0,1,0,0
38.21985626220703,-0.13365216553211212,-0.13365216553211212,-24.733726501464844,0.18496804511050494,15.0,1,0,0
38.4395866394043,-0.13298101723194122,-0.13298101723194122,-24.72456932067871,0.19631336515682032,16.0,1,0,0
36.93807601928711,-0.13183049857616425,-0.13183049857616425,-24.70625877380371,0.2183488225977832,9.0,1,0,0
44.27625274658203,-0.13115936517715454,-0.13115936517715454,-24.765769958496094,0.16099525861979389,8.0,1,0,0
44.94002914428711,-0.1262696534395218,-0.1262696534395218,-24.756614685058594,0.1855314705758926,5.0,1,0,0
46.26758575439453,-0.11754486709833145,-0.11754486709833145,-24.806970596313477,0.16113841380514438,16.0,1,0,0
47.5997200012207,-0.11639434844255447,-0.11639434844255447,-24.788658142089844,0.18273273490210348,16.0,1,0,0
58.737449645996094,-0.11514795571565628,-0.11514795571565628,-24.806970596313477,0.16793832831597072,5.0,1,0,0
56.68660354614258,-0.10997060686349869,-0.10997060686349869,-24.834436416625977,0.15467064027519323,6.0,1,0,0
55.230873107910156,-0.10929947346448898,-0.10929947346448898,-24.816125869750977,0.17477263914163635,7.0,1,0,0
51.298561096191406,-0.10556028038263321,-0.10556028038263321,-24.829858779907227,0.17081464715180072,11.0,1,0,0
53.967403411865234,-0.10412212461233139,-0.10412212461233139,-24.825281143188477,0.17905881174712387,16.0,1,0,0
50.3509635925293,-0.10345099121332169,-0.10345099121332169,-24.825281143188477,0.18075214510195953,13.0,1,0,0
54.59914016723633,-0.10268397629261017,-0.10268397629261017,-24.820703506469727,0.18725124148147024,5.0,1,0,0
58.3529167175293,-0.1009581983089447,-0.1009581983089447,-24.829858779907227,0.182365444377222,6.0,1,0,0
66.54255676269531,-0.10076644271612167,-0.10076644271612167,-24.834436416625977,0.1782576018236431,10.0,1,0,0
48.968475341796875,-0.09904066473245621,-0.09904066473245621,-24.857324600219727,0.15955612242479647,4.0,1,0,0
53.019805908203125,-0.09884890913963318,-0.09884890913963318,-24.848169326782227,0.16917199214348813,11.0,1,0,0
70.51148986816406,-0.0956849753856659,-0.0956849753856659,-24.848169326782227,0.17663893094126962,6.0,1,0,0
72.31055450439453,-0.09453445672988892,-0.09453445672988892,-24.848169326782227,0.1792920691270279,-1.0,1,0,0
62.25775909423828,-0.09424682706594467,-0.09424682706594467,-24.857324600219727,0.17079490401652792,18.0,1,0,0
63.50291442871094,-0.09098701924085617,-0.09098701924085617,-24.87563705444336,0.15979629708622584,12.0,1,0,0
64.7663803100586,-0.09089113771915436,-0.09089113771915436,-24.86190414428711,0.1737403040340675,14.0,1,0,0
69.04202270507812,-0.08830247074365616,-0.08830247074365616,-24.88936996459961,0.15188680414577063,9.0,1,0,0
74.86495208740234,-0.0839880183339119,-0.0839880183339119,-24.852746963500977,0.19749076678615163,-6.0,1,0,0
3.781243324279785,-0.08130346983671188,-0.08130346983671188,-24.747459411621094,0.30813114740224384,-51.0,3,0,0
2.243110418319702,-0.051485802978277206,-0.051485802978277206,-24.578081130981445,0.5248151123722519,-49.0,3,9,1
2.9480879306793213,-0.036241404712200165,-0.036241404712200165,-24.756614685058594,0.3618471328033138,-48.0,3,0,0
83.21939849853516,0.03489913046360016,0.03489913046360016,-24.628437042236328,0.48546133230211547,-3.0,1,0,0
64.28571319580078,0.03998059779405594,0.03998059779405594,-24.335458755493164,0.7732479371612347,-5.0,3,3,1
75.48753356933594,0.05771779268980026,0.05771779268980026,-24.91683578491211,0.16866879722130682,-5.0,1,0,0
85.11459350585938,0.06193636730313301,0.06193636730313301,-24.948881149291992,0.12994306502567823,5.0,1,0,0
92.9288558959961,0.06414153426885605,0.06414153426885605,-24.925992965698242,0.14916159982333524,7.0,1,0,0
2.444532632827759,0.06519617885351181,0.06519617885351181,-24.68794822692871,0.3854081854040604,-46.0,3,0,0
92.7274398803711,0.06941474974155426,0.06941474974155426,-24.921415328979492,0.14446961995403504,5.0,1,0,0
75.47837829589844,0.07104465365409851,0.07104465365409851,-24.939725875854492,0.12315289157369945,-5.0,1,0,0
77.13095092773438,0.07114053517580032,0.07114053517580032,-24.930570602416992,0.13212924824582087,6.0,1,0,0
1.767021656036377,0.07785190641880035,0.07785190641880035,-24.326303482055664,0.723300409579333,-47.0,3,9,1
79.01699829101562,0.07794778048992157,0.07794778048992157,-24.925992965698242,0.12341567039996726,-4.0,1,0,0
73.12997436523438,0.08245398849248886,0.08245398849248886,-24.91225814819336,0.12771351466073852,5.0,1,0,0
90.58045959472656,0.08379626274108887,0.08379626274108887,-24.91225814819336,0.12480420834552405,5.0,1,0,0
82.62886047363281,0.08523441106081009,0.08523441106081009,-24.90768051147461,0.1262146797197296,6.0,1,0,0
86.59321594238281,0.08590555191040039,0.08590555191040039,-24.89852523803711,0.13387421195681376,-2.0,1,0,0
80.66499328613281,0.08926123380661011,0.08926123380661011,-24.86648178100586,0.15826989835370794,-5.0,1,0,0
68.034912109375,0.1002870574593544,0.1002870574593544,-24.504837036132812,0.4928026519359131,-9.0,1,0,0
78.000732421875,0.10143757611513138,0.10143757611513138,-24.843591690063477,0.1510437701544176,-2.0,1,0,0
67.45811462402344,0.10210871696472168,0.10210871696472168,-24.857324600219727,0.13554310142967618,10.0,1,0,0
65.80553436279297,0.10230047255754471,0.10230047255754471,-24.86648178100586,0.12587877620329455,5.0,1,0,0
71.4133071899414,0.1042180061340332,0.1042180061340332,-24.86190414428711,0.12533448826716295,0.0,1,0,0
69.65086364746094,0.11572321504354477,0.11572321504354477,-24.784080505371094,0.17049783491587528,-5.0,1,0,0
60.48158264160156,0.11859951168298721,0.11859951168298721,-24.806970596313477,0.13892638496970708,5.0,1,0,0
59.57518005371094,0.12070880085229874,0.12070880085229874,-24.806970596313477,0.13242886995682893,18.0,1,0,0
61.319313049316406,0.12090055644512177,0.12090055644512177,-24.797815322875977,0.14098795140785744,1.0,1,0,0
63.51664733886719,0.12396860867738724,0.12396860867738724,-24.788658142089844,0.14048148150822426,3.0,1,0,0
58.197269439697266,0.12991297245025635,0.12991297245025635,-24.779502868652344,0.13024571010477815,10.0,1,0,0
55.44144821166992,0.136720210313797,0.136720210313797,-24.756614685058594,0.1298469992046089,5.0,1,0,0
55.67033767700195,0.13700784742832184,0.13700784742832184,-24.761192321777344,0.12425998287364262,6.0,1,0,0
57.300025939941406,0.13758310675621033,0.13758310675621033,-24.756614685058594,0.12681273630778322,2.0,1,0,0
3.689687728881836,0.14055529236793518,0.14055529236793518,-24.67421531677246,0.19861899759288631,-50.0,3,0,0
53.015228271484375,0.14381510019302368,0.14381510019302368,-24.733726501464844,0.12723695399204082,18.0,1,0,0
51.78380584716797,0.1452532410621643,0.1452532410621643,-24.71541404724121,0.1402283079813289,7.0,1,0,0
48.835716247558594,0.15330688655376434,0.15330688655376434,-24.69252586364746,0.1323684125652873,14.0,1,0,0
48.95473861694336,0.15877185761928558,0.15877185761928558,-24.67879295349121,0.12431942667529695,16.0,1,0,0
50.26398468017578,0.16136053204536438,0.16136053204536438,-24.68794822692871,0.10458780640313754,3.0,1,0,0
47.73705291748047,0.16174404323101044,0.16174404323101044,-24.665058135986328,0.12589688355606152,21.0,1,0,0
95.06668090820312,0.16529148817062378,0.16529148817062378,-46.66585159301758,-21.88969363537771,26.0,3,1,4
93.17605590820312,0.16778427362442017,0.16778427362442017,-46.60176467895508,-21.83619113787772,7.0,3,1,4
82.60139465332031,0.17229048907756805,0.17229048907756805,-46.60634231567383,-21.86029274996271,11.0,2,1,3
46.26300811767578,0.17238636314868927,0.17238636314868927,-24.628437042236328,0.11719167145320068,8.0,1,0,0
92.25592803955078,0.1732492446899414,0.1732492446899414,-46.64754104614258,-21.905710301529854,8.0,3,1,4
45.12314224243164,0.17420801520347595,0.17420801520347595,-24.610126495361328,0.12746261905908665,15.0,1,0,0
89.14303588867188,0.17833071947097778,0.17833071947097778,-46.52851867675781,-21.809427602349675,33.0,2,1,3
44.065673828125,0.1803441345691681,0.1803441345691681,-24.573503494262695,0.13640093117198857,1.0,1,0,0
87.77886199951172,0.18283692002296448,0.18283692002296448,-46.50105285644531,-21.802661091497942,9.0,2,1,3
42.46345520019531,0.188781276345253,0.188781276345253,-24.555192947387695,0.11512623129852385,14.0,1,0,0
85.53575134277344,0.19041118025779724,0.19041118025779724,-46.4323844909668,-21.769914956847867,5.0,2,1,3
38.57234191894531,0.1907946914434433,0.1907946914434433,-24.518569946289062,0.14204306898126803,8.0,1,0,0
41.245765686035156,0.19625966250896454,0.19625966250896454,-24.523147583007812,0.11061637869944047,16.0,1,0,0
39.858699798583984,0.2070937305688858,0.2070937305688858,-24.45905876159668,0.11930394372277989,6.0,1,0,0
38.63185501098633,0.20853188633918762,0.20853188633918762,-24.45448112487793,0.11631036562412203,10.0,1,0,0
37.249366760253906,0.21313397586345673,0.21313397586345673,-24.42701530456543,0.11920691713652097,13.0,1,0,0
16.054262161254883,0.21533913910388947,0.21533913910388947,13.91186237335205,38.44612758022927,-18.0,3,3,1
1.931821584701538,0.22636495530605316,0.22636495530605316,-23.941770553588867,0.5309212049653143,-52.0,3,9,1
36.0362548828125,0.22818662226200104,0.22818662226200104,-24.340036392211914,0.122195723681459,14.0,1,0,0
32.04443359375,0.24189698696136475,0.24189698696136475,-24.24390411376953,0.13700371949844423,2.0,1,0,0
33.257545471191406,0.24323926866054535,0.24323926866054535,-24.26679229736328,0.10590711189794338,0.0,1,0,0
34.50270080566406,0.24496504664421082,0.24496504664421082,-24.24848175048828,0.11359952679873507,1.0,1,0,0
29.480878829956055,0.2534022033214569,0.2534022033214569,-24.2072811126709,0.10184529344023102,8.0,1,0,0
31.8338565826416,0.2584836483001709,0.2584836483001709,-24.1798152923584,0.09658280486236492,2.0,1,0,0
75.60197448730469,0.2619352340698242,0.2619352340698242,-24.147769927978516,0.10603982195538232,-6.0,1,0,0
30.826745986938477,0.26346924901008606,0.26346924901008606,-24.129459381103516,0.11421849263715388,7.0,1,0,0
72.8965072631836,0.26864659786224365,0.26864659786224365,-24.120304107666016,0.08875730614694995,-4.0,1,0,0
71.64219665527344,0.2688383460044861,0.2688383460044861,-24.156925201416016,0.050841690654105764,-1.0,1,0,0
70.04913330078125,0.27200227975845337,0.27200227975845337,-24.088258743286133,0.09801946323743226,4.0,1,0,0
74.8512191772461,0.27459093928337097,0.27459093928337097,-24.083681106567383,0.08483544548004487,6.0,1,0,0
33.09732437133789,0.2773713767528534,0.2773713767528534,-24.115726470947266,0.033532178616508354,-3.0,1,0,0
26.789146423339844,0.2782342731952667,0.2782342731952667,-24.069948196411133,0.07329588105788407,6.0,1,0,0
28.89492416381836,0.2793847918510437,0.2793847918510437,-24.083681106567383,0.0515156478924607,0.0,1,0,0
71.71086883544922,0.28763020038604736,0.28763020038604736,-23.937192916870117,0.13939691285109798,4.0,1,0,0
25.402080535888672,0.29213640093803406,0.29213640093803406,-23.973814010620117,0.07005454076567122,2.0,1,0,0
28.308969497680664,0.29328691959381104,0.29328691959381104,-23.900569915771484,0.13486600407778596,19.0,1,0,0
65.3019790649414,0.2951085865497589,0.2951085865497589,-23.937192916870117,0.08482618190807531,2.0,1,0,0
67.52220153808594,0.29788899421691895,0.29788899421691895,-23.914302825927734,0.08708452463893888,8.0,1,0,0
31.56834602355957,0.3034498393535614,0.3034498393535614,-23.978391647338867,-0.018824498204041824,-7.0,1,0,0
63.83708953857422,0.3069014251232147,0.3069014251232147,-23.79070281982422,0.14253402246453598,10.0,1,0,0
30.986968994140625,0.3073807954788208,0.3073807954788208,-23.78154754638672,0.1480098783013367,-4.0,1,0,0
63.42051315307617,0.30757254362106323,0.30757254362106323,-23.7952823638916,0.13280175401258684,6.0,1,0,0
1.767021656036377,0.3080519437789917,0.3080519437789917,-23.236793518066406,0.6876032545952472,-53.0,3,9,1
24.394969940185547,0.31035298109054565,0.31035298109054565,-23.80901527404785,0.0976063654312013,1.0,1,0,0
38.89278793334961,0.31169524788856506,0.31169524788856506,-24.19354820251465,-0.29735381350451867,-4.0,1,0,0
61.53904724121094,0.31428390741348267,0.31428390741348267,-23.694570541381836,0.18139256846024723,1.0,1,0,0
22.00079345703125,0.31562620401382446,0.31562620401382446,-23.11777114868164,0.7476384445281072,-8.0,3,1,4
29.73723602294922,0.32598087191581726,0.32598087191581726,-23.671682357788086,0.11087207633847256,-2.0,1,0,0
25.75914764404297,0.3268437683582306,0.3268437683582306,-23.685415267944336,0.09011928374526779,10.0,1,0,0
65.9886474609375,0.3295283317565918,0.3295283317565918,-23.639636993408203,0.11394476284188507,-1.0,1,0,0
23.058259963989258,0.33297988772392273,0.33297988772392273,-23.635059356689453,0.09004606772847781,-1.0,1,0,0
60.48158264160156,0.3378695845603943,0.3378695845603943,-23.58012580871582,0.10415446047822222,0.0,1,0,0
56.70033645629883,0.33969125151634216,0.33969125151634216,-23.429059982299805,0.23986595568932106,1.0,1,0,0
31.101411819458008,0.3398829996585846,0.3398829996585846,-23.73577117919922,-0.06846600351649695,-4.0,1,0,0
58.0050048828125,0.34036239981651306,0.34036239981651306,-23.465681076049805,0.19756813463034534,4.0,1,0,0
59.82238006591797,0.3424716889858246,0.3424716889858246,-23.543502807617188,0.1018361706181093,13.0,1,0,0
35.10239028930664,0.3478407859802246,0.3478407859802246,-24.047060012817383,-0.4477852134816064,-2.0,1,0,0
21.881771087646484,0.35388100147247314,0.35388100147247314,-23.433637619018555,0.11300203916835323,-2.0,1,0,0
25.731679916381836,0.3549356460571289,0.3549356460571289,-23.392436981201172,0.14492423235259116,2.0,1,0,0
58.801536560058594,0.3574284613132477,0.3574284613132477,-23.406169891357422,0.10915623258003417,0.0,1,0,0
27.050081253051758,0.3600171208381653,0.3600171208381653,-23.387859344482422,0.10442981942446294,7.0,1,0,0
20.42603874206543,0.3667284846305847,0.3667284846305847,-23.32377052307129,0.1080602123869711,2.0,1,0,0
48.117008209228516,0.3692212998867035,0.3692212998867035,-23.905147552490234,-0.49604197135269124,2.0,1,0,0
50.96438217163086,0.372481107711792,0.372481107711792,-24.047060012817383,-0.6678911572978526,-2.0,3,4,1
2.069154977798462,0.3743986189365387,0.3743986189365387,-22.68288230895996,0.6785608477144466,-48.0,3,9,1
22.2067928314209,0.3750697672367096,0.3750697672367096,-23.277992248535156,0.0772264373443586,-6.0,1,0,0
55.029449462890625,0.37612441182136536,0.37612441182136536,-23.287147521972656,0.058268757285678846,8.0,1,0,0
54.104740142822266,0.37727493047714233,0.37727493047714233,-23.236793518066406,0.09789963764679166,4.0,1,0,0
56.34785079956055,0.38331517577171326,0.38331517577171326,-23.191015243530273,0.08687487765521776,4.0,1,0,0
49.9755859375,0.3862873315811157,0.3862873315811157,-23.090303421020508,0.15932437468008945,-1.0,1,0,0
54.63118362426758,0.386670857667923,0.386670857667923,-23.067415237426758,0.17855063001376079,1.0,1,0,0
25.621814727783203,0.38791725039482117,0.38791725039482117,-23.15439224243164,0.07964938889369569,2.0,1,0,0
52.42011642456055,0.39050590991973877,0.39050590991973877,-23.081148147583008,0.12801247618702452,10.0,1,0,0
24.605546951293945,0.3973131775856018,0.3973131775856018,-23.035369873046875,0.10762061737233021,13.0,1,0,0
19.15799331665039,0.39942246675491333,0.39942246675491333,-23.058259963989258,0.06400937812708657,2.0,1,0,0
48.47865295410156,0.4023946225643158,0.4023946225643158,-22.975858688354492,0.11703832705494821,7.0,1,0,0
50.47914123535156,0.4077637195587158,0.4077637195587158,-22.957548141479492,0.08177184916158779,5.0,1,0,0
49.13785171508789,0.4182142913341522,0.4182142913341522,-22.89345932006836,0.039673674980427134,0.0,1,0,0
23.35581398010254,0.42281636595726013,0.42281636595726013,-22.824792861938477,0.06078399275541729,9.0,1,0,0
18.17377281188965,0.433746337890625,0.433746337890625,-22.67830467224121,0.09238517829976647,-3.0,1,0,0
46.89474105834961,0.4356638491153717,0.4356638491153717,-22.69661521911621,0.05363843658706398,6.0,1,0,0
16.946928024291992,0.4387319087982178,0.4387319087982178,-22.559282302856445,0.1580990335919295,-3.0,1,0,0
42.88918685913086,0.4610711932182312,0.4610711932182312,-22.42652702331543,0.045075852596499974,-1.0,1,0,0
17.075105667114258,0.46404337882995605,0.46404337882995605,-22.321237564086914,0.1168171303912322,3.0,1,0,0
45.077362060546875,0.46634441614151,0.46634441614151,-22.344125747680664,0.06782012403980017,16.0,1,0,0
39.09878921508789,0.4708506166934967,0.4708506166934967,5.960264682769775,28.320737136312665,-1.0,3,3,1
40.46754455566406,0.47180938720703125,0.47180938720703125,5.845820426940918,28.19528242266076,4.0,3,5,4
63.12753677368164,0.47909602522850037,0.47909602522850037,5.168309688568115,27.433421748715237,-2.0,3,5,4
43.319496154785156,0.48283520340919495,0.48283520340919495,-22.087770462036133,0.13359771703924306,8.0,1,0,0
15.372173309326172,0.4845609962940216,0.4845609962940216,-22.0419921875,0.15908146698771458,-7.0,1,0,0
65.57664489746094,0.4988466203212738,0.4988466203212738,4.976042747497559,27.006590701699444,1.0,3,5,4
61.55735778808594,0.504119873046875,0.504119873046875,4.994353771209717,26.960817607631082,7.0,3,3,1
41.56620788574219,0.5058456063270569,0.5058456063270569,-21.8497257232666,0.09563309369594777,14.0,1,0,0
40.0006103515625,0.527897298336029,0.527897298336029,-21.60252571105957,0.067418479312467,2.0,1,0,0
39.69389724731445,0.5362385511398315,0.5362385511398315,-21.465192794799805,0.0978191920435842,5.0,1,0,0
14.479506492614746,0.5371014475822449,0.5371014475822449,-21.483505249023438,0.06835892381645406,-6.0,1,0,0
14.676350593566895,0.5540716052055359,0.5540716052055359,-21.32328224182129,0.006092845822415059,-4.0,1,0,0
15.939817428588867,0.5618376135826111,0.5618376135826111,-21.227148056030273,-0.0016426404305653758,-9.0,1,0,0
17.354351043701172,0.5626046657562256,0.5626046657562256,-21.080659866333008,0.13451672848777665,-3.0,1,0,0
13.188573837280273,0.5901212692260742,0.5901212692260742,-20.741905212402344,0.09453538408595183,-5.0,1,0,0
13.463240623474121,0.606803834438324,0.606803834438324,-20.609149932861328,-0.01002690079880917,-3.0,1,0,0
11.508529663085938,0.7230064272880554,0.7230064272880554,-18.86043930053711,-0.06955407742393434,-7.0,1,0,0
14.488661766052246,0.7421817779541016,0.7421817779541016,-19.16714859008789,-0.6997187985108725,-5.0,3,3,1
13.23435115814209,0.7977902889251709,0.7977902889251709,-17.656482696533203,-0.1650350208921905,7.0,1,0,0
56.54927062988281,0.8262656331062317,0.8262656331062317,5.21866512298584,22.189212151077633,10.0,3,3,1
10.052797317504883,0.8595348596572876,0.8595348596572876,-16.608173370361328,-0.26362024618265756,-8.0,1,0,0
10.657063484191895,0.8707524538040161,0.8707524538040161,-16.25568389892578,-0.12631404636702293,-9.0,1,0,0
12.080751419067383,0.9156227707862854,0.9156227707862854,-14.973906517028809,0.27470993587744985,-7.0,1,0,0
18.073060989379883,0.9779426455497742,0.9779426455497742,11.206396102905273,25.181214314316627,5.0,3,3,1
60.86153793334961,1.218113899230957,1.218113899230957,4.78835391998291,13.39332789647791,23.0,3,3,1


==> resources/qualitative_evaluation_negative_example_underbody_reflections_dl.csv <==
distance,azimuth,azimuth_rscs,relative_velocity,absolute_velocity,rcs,gt_label,prediction,confusion_value
8.34070873260498,-0.9356610178947449,-0.9356610178947449,-9.485152244567871,0.49504240390529575,-9.0,1,0,0
3.7949764728546143,-0.9286620020866394,-0.9286620020866394,-9.833063125610352,0.24200003437738282,-25.0,3,0,0
8.386486053466797,-0.9123629331588745,-0.9123629331588745,-9.714041709899902,0.5800271360531201,-12.0,3,3,1
6.381420135498047,-0.8911741971969604,-0.8911741971969604,-10.190130233764648,0.38454837699081407,-21.0,1,0,0
8.400219917297363,-0.8395925164222717,-0.8395925164222717,-11.11941909790039,0.11828057885136196,-17.0,1,0,0
7.640308856964111,-0.8331688046455383,-0.8331688046455383,-11.23386287689209,0.08434798291891821,-11.0,1,0,0
7.516708850860596,-0.8154315948486328,-0.8154315948486328,-11.421551704406738,0.11653210249689026,-14.0,1,0,0
4.033020973205566,-0.8108295202255249,-0.8108295202255249,-11.462752342224121,0.1317891102694231,-27.0,3,0,0
3.927731990814209,-0.7915582656860352,-0.7915582656860352,-11.66417407989502,0.16410374036735725,-27.0,3,0,0
4.838709354400635,-0.7784231901168823,-0.7784231901168823,-11.792351722717285,0.1927261217754534,-23.0,3,0,0
4.142887592315674,-0.7699860334396362,-0.7699860334396362,-11.938840866088867,0.14586658479889034,-28.0,3,0,0
7.3427534103393555,-0.7566591501235962,-0.7566591501235962,-12.149418830871582,0.09090291516131267,-18.0,1,0,0
4.065065383911133,-0.7475508451461792,-0.7475508451461792,-12.186040878295898,0.15938704838761342,-30.0,3,0,0
8.656575202941895,-0.7398807406425476,-0.7398807406425476,-12.282174110412598,0.15096972031738834,-15.0,1,0,0
4.866176128387451,-0.7121723294258118,-0.7121723294258118,-12.501907348632812,0.24198103283776695,-24.0,3,0,0
10.057374954223633,-0.6920382380485535,-0.6920382380485535,-12.643817901611328,0.3197463426613348,-10.0,1,0,0
13.074129104614258,-0.6791907548904419,-0.6791907548904419,-12.611773490905762,0.48922413453950436,-16.0,1,0,0
9.883419036865234,-0.6769855618476868,-0.6769855618476868,-12.813196182250977,0.3111742444748559,-12.0,1,0,0
4.719687461853027,-0.6727669835090637,-0.6727669835090637,-13.010040283203125,0.15886485332547917,-26.0,3,0,0
8.738974571228027,-0.6587690114974976,-0.6587690114974976,-13.174839973449707,0.14015567173494378,-19.0,1,0,0
4.683065414428711,-0.6569473743438721,-0.6569473743438721,-13.151951789855957,0.18186421382742868,-23.0,3,0,0
10.332040786743164,-0.6514824032783508,-0.6514824032783508,-13.106173515319824,0.2838384470260576,-13.0,1,0,0
5.5848870277404785,-0.6463050246238708,-0.6463050246238708,-13.316751480102539,0.12613028259607295,-20.0,1,0,0
11.032441139221191,-0.6457297801971436,-0.6457297801971436,-13.518173217773438,-0.0694394521782945,-15.0,1,0,0
11.865595817565918,-0.6430452466011047,-0.6430452466011047,-13.257240295410156,0.21874454731830711,-13.0,1,0,0
9.636219024658203,-0.6335534453392029,-0.6335534453392029,-13.518173217773438,0.05338416125141994,-17.0,1,0,0
5.040131568908691,-0.621185302734375,-0.621185302734375,-13.509017944335938,0.18523780007665944,-25.0,1,0,0
12.598040580749512,-0.617542028427124,-0.617542028427124,-13.284707069396973,0.4452932567971917,-16.0,1,0,0
11.586352348327637,-0.5906006693840027,-0.5906006693840027,-13.829462051391602,0.1591753256058227,-13.0,1,0,0
11.105685234069824,-0.5882996320724487,-0.5882996320724487,-13.742485046386719,0.26777428369478895,-14.0,1,0,0
9.430219650268555,-0.578424334526062,-0.578424334526062,-14.021728515625,0.08048139685686706,-22.0,1,0,0
6.299020290374756,-0.5734387040138245,-0.5734387040138245,-14.0125732421875,0.13553686476179008,-31.0,1,0,0
10.080263137817383,-0.5634675621986389,-0.5634675621986389,-14.10412883758545,0.13472443389097408,-17.0,1,0,0
10.917996406555176,-0.5597283244132996,-0.5597283244132996,-14.122440338134766,0.15007765844670373,-17.0,1,0,0
5.6581315994262695,-0.5557973980903625,-0.5557973980903625,-14.145328521728516,0.16236481803548014,-21.0,1,0,0
11.66417407989502,-0.553400456905365,-0.553400456905365,-13.985106468200684,0.34392709230588064,-10.0,1,0,0
9.389019012451172,-0.5466890931129456,-0.5466890931129456,-14.204839706420898,0.18350748523240137,-21.0,1,0,0
11.90221881866455,-0.5456344485282898,-0.5456344485282898,-14.236884117126465,0.16072494810025392,-10.0,1,0,0
10.10315227508545,-0.5191724896430969,-0.5191724896430969,-14.401684761047363,0.2230443262074918,-18.0,1,0,0
11.046174049377441,-0.5184054970741272,-0.5184054970741272,-14.46119499206543,0.16996515096891546,-15.0,1,0,0
13.856928825378418,-0.5121734738349915,-0.5121734738349915,-14.46119499206543,0.22189980521803995,-7.0,1,0,0
5.433820724487305,-0.5089136958122253,-0.5089136958122253,-14.561906814575195,0.14812636074954266,-30.0,1,0,0
12.89559555053711,-0.4772743582725525,-0.4772743582725525,-14.584794998168945,0.3785377970197937,-15.0,1,0,0
11.064485549926758,-0.4767949879169464,-0.4767949879169464,-14.79995059967041,0.16710539746281614,-16.0,1,0,0
6.221198081970215,-0.47171351313591003,-0.47171351313591003,-14.836572647094727,0.16973881590548875,-25.0,1,0,0
9.823907852172852,-0.47133001685142517,-0.47133001685142517,-14.603106498718262,0.4061518416337196,-22.0,1,0,0
15.175328254699707,-0.4628928601741791,-0.4628928601741791,-14.827417373657227,0.2461148326088587,-6.0,1,0,0
13.769950866699219,-0.4578113853931427,-0.4578113853931427,-14.864039421081543,0.24768578053400306,-9.0,1,0,0
6.889553546905518,-0.4524422883987427,-0.4524422883987427,-15.019683837890625,0.13197218373426503,-16.0,1,0,0
61.291847229003906,-0.44831958413124084,-0.44831958413124084,13.321329116821289,28.503349943677847,-9.0,3,3,1
65.13259887695312,-0.44429275393486023,-0.44429275393486023,13.252662658691406,28.46409304452208,-3.0,3,3,1
13.9072847366333,-0.4395948052406311,-0.4395948052406311,-15.12039566040039,0.1250339522799818,-8.0,1,0,0
65.24246978759766,-0.42166584730148315,-0.42166584730148315,13.284707069396973,28.656790473467524,-3.0,3,3,1
11.586352348327637,-0.41572150588035583,-0.41572150588035583,-15.289772987365723,0.12321370083060404,-15.0,1,0,0
7.022308826446533,-0.41188642382621765,-0.41188642382621765,-15.276040077209473,0.1630470448964746,-24.0,1,0,0
15.784173011779785,-0.4088183641433716,-0.4088183641433716,-15.22110652923584,0.23869742379772263,-7.0,1,0,0
84.41876983642578,-0.4082431197166443,-0.4082431197166443,-15.93066120147705,-0.46698915022536397,-2.0,1,0,0
15.541550636291504,-0.4030657708644867,-0.4030657708644867,-15.21652889251709,0.28172661296540996,-8.0,1,0,0
12.689596176147461,-0.40201112627983093,-0.40201112627983093,-15.353861808776855,0.15138756937590214,-14.0,1,0,0
13.325906753540039,-0.4010523557662964,-0.4010523557662964,-15.23483943939209,0.276753057306667,-16.0,1,0,0
14.01715087890625,-0.3712346851825714,-0.3712346851825714,-15.56443977355957,0.13727708904918529,-8.0,1,0,0
50.4516716003418,-0.3679748773574829,-0.3679748773574829,-15.935239791870117,-0.21358118043483587,-6.0,1,0,0
14.699239730834961,-0.3672078847885132,-0.3672078847885132,-15.646839141845703,0.07948724655050765,-9.0,1,0,0
12.854395866394043,-0.36164700984954834,-0.36164700984954834,-15.633106231689453,0.1267857648388048,-12.0,1,0,0
15.266883850097656,-0.34285518527030945,-0.34285518527030945,-15.770439147949219,0.09926879038814525,-9.0,1,0,0
21.620838165283203,-0.33700671792030334,-0.33700671792030334,-15.894039154052734,0.008704465454845472,-8.0,1,0,0
45.35660934448242,-0.33508917689323425,-0.33508917689323425,-15.880306243896484,0.0331504531552227,-11.0,1,0,0
15.958127975463867,-0.33441802859306335,-0.33441802859306335,-15.724661827087402,0.1925306750939132,-11.0,1,0,0
13.742485046386719,-0.32972007989883423,-0.32972007989883423,-15.816217422485352,0.12692437854365485,-15.0,1,0,0
17.505416870117188,-0.3282819092273712,-0.3282819092273712,-15.90319538116455,0.04781988942741258,-11.0,1,0,0
23.685415267944336,-0.32818603515625,-0.32818603515625,-15.66057300567627,0.29096596831352883,-5.0,1,0,0
24.358348846435547,-0.3275149166584015,-0.3275149166584015,-15.56901741027832,0.3861833817562011,-15.0,1,0,0
8.986174583435059,-0.3204200267791748,-0.3204200267791748,-15.9169282913208,0.07654440942047672,-24.0,1,0,0
15.074617385864258,-0.3183107376098633,-0.3183107376098633,-15.884883880615234,0.11981177789311909,-9.0,1,0,0
28.91781234741211,-0.3139004111289978,-0.3139004111289978,-15.504928588867188,0.5230030704486207,-17.0,3,5,4
25.56688117980957,-0.3098735809326172,-0.3098735809326172,-15.747550964355469,0.30132396587551286,-9.0,1,0,0
35.40452194213867,-0.30431273579597473,-0.30431273579597473,-15.788750648498535,0.28861796328572786,-5.0,1,0,0
47.41660690307617,-0.302107572555542,-0.302107572555542,-16.01763916015625,0.07089105671596425,-10.0,1,0,0
19.702749252319336,-0.30066943168640137,-0.30066943168640137,-15.962706565856934,0.13306076755599544,-9.0,1,0,0
23.648792266845703,-0.2911776304244995,-0.2911776304244995,-15.9169282913208,0.22576875111751188,-3.0,1,0,0
27.15536880493164,-0.27957653999328613,-0.27957653999328613,-15.967284202575684,0.2307959098635831,-7.0,1,0,0
28.46919059753418,-0.26730433106422424,-0.26730433106422424,-15.971861839294434,0.2824322652274041,-10.0,1,0,0
25.273902893066406,-0.26212698221206665,-0.26212698221206665,-16.132083892822266,0.14519179796434095,-7.0,1,0,0
2.2614214420318604,-0.25953829288482666,-0.25953829288482666,-15.944395065307617,0.34420790512873084,-53.0,3,0,0
30.117191314697266,-0.25886717438697815,-0.25886717438697815,-16.081727981567383,0.2097937751971007,-10.0,1,0,0
18.70021629333496,-0.2570455074310303,-0.2570455074310303,-16.2236385345459,0.07576890760345883,-15.0,1,0,0
31.078523635864258,-0.25225168466567993,-0.25225168466567993,-15.971861839294434,0.3480387206393644,-11.0,1,0,0
21.227148056030273,-0.2488001137971878,-0.2488001137971878,-16.159549713134766,0.1748737693175463,-15.0,1,0,0
12.858973503112793,-0.2455403059720993,-0.2455403059720993,-16.26026153564453,0.08769932440808773,-20.0,1,0,0
29.476301193237305,-0.2454444319009781,-0.2454444319009781,-16.150394439697266,0.19796193854547056,-8.0,1,0,0
23.410747528076172,-0.24381452798843384,-0.24381452798843384,-16.24652862548828,0.10852875068853454,-8.0,1,0,0
21.82683753967285,-0.23230931162834167,-0.23230931162834167,-16.28314971923828,0.11797205420689036,-18.0,1,0,0
20.801416397094727,-0.22972063720226288,-0.22972063720226288,-16.306039810180664,0.10514747700792562,-9.0,1,0,0
37.38669967651367,-0.22866599261760712,-0.22866599261760712,-16.058839797973633,0.3564167265120794,-11.0,1,0,0
27.11874771118164,-0.2246391773223877,-0.2246391773223877,-16.315195083618164,0.11543050799012212,-6.0,1,0,0
24.358348846435547,-0.2246391773223877,-0.2246391773223877,-15.92150592803955,0.5091196635687354,-12.0,3,3,1
28.844568252563477,-0.2220505028963089,-0.2220505028963089,-16.342660903930664,0.09770415627097984,-2.0,1,0,0
33.39030075073242,-0.22061234712600708,-0.22061234712600708,-16.2053279876709,0.2404003002531051,-9.0,1,0,0
24.340036392211914,-0.22022885084152222,-0.22022885084152222,-16.324350357055664,0.12280233646238284,-13.0,1,0,0
31.943723678588867,-0.21802368760108948,-0.21802368760108948,-16.141239166259766,0.31405713079412073,-5.0,1,0,0
26.88070297241211,-0.21792781352996826,-0.21792781352996826,-16.342660903930664,0.11298763845758403,-7.0,1,0,0
26.03839111328125,-0.21735253930091858,-0.21735253930091858,-16.356395721435547,0.10136322562439602,-9.0,1,0,0
30.639057159423828,-0.21658553183078766,-0.21658553183078766,-16.301462173461914,0.15910208330343825,-8.0,1,0,0
38.63643264770508,-0.20412155985832214,-0.20412155985832214,-16.095460891723633,0.4093315979696431,-12.0,1,0,0
26.642658233642578,-0.1986565887928009,-0.1986565887928009,-16.41590690612793,0.10746978054447828,-8.0,1,0,0
32.67616653442383,-0.18839778006076813,-0.18839778006076813,-16.333505630493164,0.22342409799515792,-8.0,1,0,0
29.929502487182617,-0.18542559444904327,-0.18542559444904327,-16.46626091003418,0.10006442134813621,-3.0,1,0,0
33.52763366699219,-0.18322043120861053,-0.18322043120861053,-16.44795036315918,0.12525131472871198,-6.0,1,0,0
31.458478927612305,-0.18245340883731842,-0.18245340883731842,-16.46168327331543,0.11389131601748917,-3.0,1,0,0
14.369640350341797,-0.17861834168434143,-0.17861834168434143,-16.44795036315918,0.1393423435597234,-17.0,1,0,0
35.52354431152344,-0.17334513366222382,-0.17334513366222382,-16.484573364257812,0.11843334891811884,-5.0,1,0,0
36.741233825683594,-0.16116878390312195,-0.16116878390312195,-16.484573364257812,0.15295397920617437,-6.0,1,0,0
66.94998168945312,-0.1582924872636795,-0.1582924872636795,-16.383861541748047,0.2614602819641007,-5.0,1,0,0
27.30185890197754,-0.15790897607803345,-0.15790897607803345,-16.548662185668945,0.09768851217396302,-7.0,1,0,0
34.52558898925781,-0.15647082030773163,-0.15647082030773163,-16.521194458007812,0.12899268121743615,-1.0,1,0,0
66.59748840332031,-0.15397803485393524,-0.15397803485393524,-16.402172088623047,0.2545832525544058,-5.0,1,0,0
16.516616821289062,-0.15388214588165283,-0.15388214588165283,-16.548662185668945,0.10834374482887277,-17.0,1,0,0
17.54661750793457,-0.14956769347190857,-0.14956769347190857,-16.576128005981445,0.09199449189458968,-14.0,1,0,0
68.88179779052734,-0.14630788564682007,-0.14630788564682007,-16.388439178466797,0.28787673998479746,-8.0,1,0,0
41.57994079589844,-0.14534911513328552,-0.14534911513328552,-16.530349731445312,0.14834230436195597,-10.0,1,0,0
68.20886993408203,-0.14084291458129883,-0.14084291458129883,-16.46626091003418,0.22339342309840748,-8.0,1,0,0
31.920833587646484,-0.13787074387073517,-0.13787074387073517,-16.621906280517578,0.07479302742975943,-7.0,1,0,0
37.79869842529297,-0.13566556572914124,-0.13566556572914124,-16.548662185668945,0.1531687752190732,-1.0,1,0,0
39.48332214355469,-0.13393978774547577,-0.13393978774547577,-16.43879508972168,0.2669952647341821,2.0,1,0,0
43.50718688964844,-0.13374803960323334,-0.13374803960323334,-16.557817459106445,0.14840974557752318,-4.0,1,0,0
32.24585723876953,-0.13173462450504303,-0.13173462450504303,-16.617328643798828,0.09344853395309774,-2.0,1,0,0
38.05963134765625,-0.1302964687347412,-0.1302964687347412,-16.553239822387695,0.16074586673160512,1.0,1,0,0
19.258705139160156,-0.12943358719348907,-0.12943358719348907,-16.631061553955078,0.08483262281542549,-14.0,1,0,0
48.84945297241211,-0.11543558537960052,-0.11543558537960052,-16.626483917236328,0.11863087289187069,2.0,1,0,0
21.282081604003906,-0.11514795571565628,-0.11514795571565628,-16.644794464111328,0.10088636496541133,-22.0,1,0,0
2.2797327041625977,-0.1113128811120987,-0.1113128811120987,-16.46168327331543,0.29141236599423365,-51.0,3,0,0
22.568437576293945,-0.10153345763683319,-0.10153345763683319,-16.66768455505371,0.103203304069709,-19.0,1,0,0
38.22901153564453,-0.10076644271612167,-0.10076644271612167,-16.631061553955078,0.1411539652257347,-1.0,1,0,0
50.24567413330078,-0.09654786437749863,-0.09654786437749863,-16.649372100830078,0.1299691439871109,-6.0,1,0,0
1.4007995128631592,-0.09530147165060043,-0.09530147165060043,-16.132083892822266,0.6493055302752192,-54.0,3,9,1
35.308387756347656,-0.08667256683111191,-0.08667256683111191,-16.71346092224121,0.08139308578431823,-8.0,1,0,0
54.828025817871094,-0.08504265546798706,-0.08504265546798706,-16.608173370361328,0.1890835759701549,1.0,1,0,0
46.24927520751953,-0.0846591517329216,-0.0846591517329216,-16.68599510192871,0.11182074975972155,-10.0,1,0,0
27.75048065185547,-0.08264574408531189,-0.08264574408531189,-16.72261619567871,0.07809339344959196,-12.0,1,0,0
47.35709762573242,-0.08111171424388885,-0.08111171424388885,-16.69972801208496,0.10314062346699146,-6.0,1,0,0
43.74065399169922,-0.07679726183414459,-0.07679726183414459,-16.68141746520996,0.12731146980184815,-2.0,1,0,0
45.15060806274414,-0.07171579450368881,-0.07171579450368881,-16.71346092224121,0.10176887062443589,-6.0,1,0,0
60.138248443603516,-0.07123640924692154,-0.07123640924692154,-16.66768455505371,0.14813611789760972,-6.0,1,0,0
33.51847839355469,-0.06653845310211182,-0.06653845310211182,-16.72719383239746,0.09421291589399249,14.0,1,0,0
61.7038459777832,-0.058388929814100266,-0.058388929814100266,-16.67683982849121,0.15337638624108227,-7.0,1,0,0
51.57780456542969,-0.0566631481051445,-0.0566631481051445,-16.754661560058594,0.07727679271313356,-8.0,1,0,0
68.61170959472656,-0.0559920109808445,-0.0559920109808445,-16.71803855895996,0.11455597579134284,-3.0,1,0,0
63.333534240722656,-0.05100642144680023,-0.05100642144680023,-16.745506286621094,0.09172536563459253,-2.0,1,0,0
69.94842529296875,-0.04870538040995598,-0.04870538040995598,-16.754661560058594,0.08456915334132122,-2.0,1,0,0
41.259498596191406,-0.04525381699204445,-0.04525381699204445,-16.745506286621094,0.09655584151181391,-13.0,1,0,0
65.01815795898438,-0.044774431735277176,-0.044774431735277176,-16.69057273864746,0.15186677455461753,-2.0,1,0,0
77.69860076904297,-0.04381566494703293,-0.04381566494703293,-16.763816833496094,0.0793658352068453,-6.0,1,0,0
77.03939819335938,-0.04141874611377716,-0.04141874611377716,-16.782127380371094,0.0628454396369662,-3.0,1,0,0
73.24442291259766,-0.04122699424624443,-0.04122699424624443,-16.750083923339844,0.09502792690848876,-3.0,1,0,0
71.9443359375,-0.03978884220123291,-0.03978884220123291,-16.736351013183594,0.10978383008193664,-2.0,1,0,0
80.17517852783203,-0.030105292797088623,-0.030105292797088623,-16.750083923339844,0.10203182645370072,0.0,1,0,0
85.40299224853516,-0.024832073599100113,-0.024832073599100113,-16.782127380371094,0.07258076734811666,-5.0,1,0,0
74.23780059814453,-0.01946297660470009,-0.01946297660470009,-16.71803855895996,0.1388275865778046,-7.0,1,0,0
82.148193359375,-0.013326865620911121,-0.013326865620911121,-16.745506286621094,0.11323111658132758,2.0,1,0,0
88.53877258300781,-0.012751605361700058,-0.012751605361700058,-16.786705017089844,0.07217527349223236,-3.0,1,0,0
83.16445922851562,-0.005369096994400024,-0.005369096994400024,-16.740928649902344,0.11929013310779013,0.0,1,0,0
86.23157501220703,-0.00421857601031661,-0.00421857601031661,-16.768394470214844,0.09195014859147399,1.0,1,0,0
87.64610290527344,-0.0038350692484527826,-0.0038350692484527826,-16.791284561157227,0.0690970433421562,-2.0,1,0,0
95.83116912841797,-0.0025886716321110725,-0.0025886716321110725,-16.763816833496094,0.09666784853410186,1.0,1,0,0
89.55503845214844,-0.001342274248600006,-0.001342274248600006,-16.772972106933594,0.08758945973761109,-2.0,1,0,0
99.53916931152344,-0.0010546440025791526,-0.0010546440025791526,-16.754661560058594,0.10591402951512603,-3.0,1,0,0
91.95379638671875,0.001438150997273624,0.001438150997273624,-16.750083923339844,0.11055476736322377,-2.0,1,0,0
97.2640151977539,0.00306805525906384,0.00306805525906384,-16.763816833496094,0.09680646724362815,-1.0,1,0,0
98.8936996459961,0.004506206139922142,0.004506206139922142,-16.763816833496094,0.09675569058271671,1.0,1,0,0
37.253944396972656,0.03365273028612137,0.03365273028612137,-13.55937385559082,3.2926552283032526,-17.0,3,3,1
2.2019104957580566,0.0631827637553215,0.0631827637553215,-16.562395095825195,0.2663793105756547,-49.0,3,0,0
85.21073150634766,0.1309676170349121,0.1309676170349121,-16.644794464111328,0.07515417638289218,8.0,1,0,0
93.2081069946289,0.1322140097618103,0.1322140097618103,-16.644794464111328,0.07243204901791969,25.0,1,0,0
84.002197265625,0.1322140097618103,0.1322140097618103,-16.612751007080078,0.10447550604916969,0.0,1,0,0
97.2365493774414,0.13240575790405273,0.13240575790405273,-16.649372100830078,0.06743332840307124,14.0,1,0,0
95.24063873291016,0.13250164687633514,0.13250164687633514,-16.640216827392578,0.0763777966332134,17.0,1,0,0
89.18424224853516,0.13250164687633514,0.13250164687633514,-16.644794464111328,0.0718001599144634,14.0,1,0,0
91.17556762695312,0.13298101723194122,0.13298101723194122,-16.644794464111328,0.07074399280924842,20.0,1,0,0
83.23770904541016,0.13317278027534485,0.13317278027534485,-16.635639190673828,0.07947569092719381,10.0,1,0,0
81.13192749023438,0.13384391367435455,0.13384391367435455,-16.644794464111328,0.06883314624250195,7.0,1,0,0
77.27286529541016,0.1373913586139679,0.1373913586139679,-16.631061553955078,0.07457966378546538,9.0,1,0,0
79.2229995727539,0.1380624920129776,0.1380624920129776,-16.631061553955078,0.07304508370130881,30.0,1,0,0
73.24442291259766,0.13978826999664307,0.13978826999664307,-16.621906280517578,0.07821973255934268,17.0,1,0,0
75.23575592041016,0.14151404798030853,0.14151404798030853,-16.621906280517578,0.07418936984578132,29.0,1,0,0
71.2393569946289,0.1432398408651352,0.1432398408651352,-16.617328643798828,0.07468688227652306,13.0,1,0,0
72.39295196533203,0.14352746307849884,0.14352746307849884,-16.617328643798828,0.07400205152160556,13.0,1,0,0
69.925537109375,0.14429447054862976,0.14429447054862976,-16.617328643798828,0.0721690499671487,10.0,1,0,0
65.9520263671875,0.14477385580539703,0.14477385580539703,-16.617328643798828,0.07101842456645852,-3.0,1,0,0
67.2566909790039,0.14812955260276794,0.14812955260276794,-16.608173370361328,0.07201195084208652,10.0,1,0,0
63.18704605102539,0.14956769347190857,0.14956769347190857,-16.608173370361328,0.06845659168159464,1.0,1,0,0
60.63264846801758,0.1524440050125122,0.1524440050125122,-16.608173370361328,0.061242331061776664,7.0,1,0,0
64.6931381225586,0.15292339026927948,0.15292339026927948,-16.608173370361328,0.060026544864933536,-2.0,1,0,0
57.99127197265625,0.15685433149337769,0.15685433149337769,-16.589860916137695,0.0682251370476605,7.0,1,0,0
59.268470764160156,0.15877185761928558,0.15877185761928558,-16.585283279418945,0.06777578191432493,19.0,1,0,0
56.62251663208008,0.16136053204536438,0.16136053204536438,-16.580705642700195,0.06546981632236722,13.0,1,0,0
52.55744934082031,0.1633739471435547,0.1633739471435547,-16.566972732543945,0.07377168578559828,7.0,1,0,0
62.07464599609375,0.16519559919834137,0.16519559919834137,-16.557817459106445,0.07795505736071812,3.0,1,0,0
53.97198486328125,0.16711314022541046,0.16711314022541046,-16.562395095825195,0.06808416610597481,22.0,1,0,0
3.085421323776245,0.16903068125247955,0.16903068125247955,-16.46168327331543,0.16344158443174311,-53.0,3,0,0
51.34434127807617,0.16941417753696442,0.16941417753696442,-16.553239822387695,0.07080685184668926,9.0,1,0,0
48.63429641723633,0.17363275587558746,0.17363275587558746,-16.530349731445312,0.08167525275762369,10.0,1,0,0
49.99847412109375,0.1771802008152008,0.1771802008152008,-16.525772094726562,0.07591489404098185,9.0,1,0,0
46.198917388916016,0.17938536405563354,0.17938536405563354,-16.516616821289062,0.07853855312681945,2.0,1,0,0
47.338783264160156,0.17996062338352203,0.17996062338352203,-16.525772094726562,0.06766610924470637,8.0,1,0,0
44.68367385864258,0.18868540227413177,0.18868540227413177,-16.498306274414062,0.06841527202353756,14.0,1,0,0
42.83883285522461,0.19491739571094513,0.19491739571094513,-16.44795036315918,0.09891561665200281,-11.0,1,0,0
42.133853912353516,0.20431330800056458,0.20431330800056458,-16.44337272644043,0.07234261987239933,2.0,1,0,0
40.22492218017578,0.2070937305688858,0.2070937305688858,-16.44337272644043,0.06284487903954578,7.0,1,0,0
36.205631256103516,0.21246282756328583,0.21246282756328583,-16.397594451904297,0.08992161713194012,-7.0,1,0,0
88.36481475830078,0.21783192455768585,0.21783192455768585,-16.553239822387695,-0.08490057761844869,-4.0,1,0,0
55.54673767089844,0.23077528178691864,0.23077528178691864,-16.360973358154297,0.05918544959970063,21.0,1,0,0
43.70402908325195,0.2338433414697647,0.2338433414697647,-16.333505630493164,0.0748289952216888,-8.0,1,0,0
34.974212646484375,0.23662376403808594,0.23662376403808594,-16.328927993774414,0.06855757913171362,-3.0,1,0,0
33.7061653137207,0.24371863901615143,0.24371863901615143,-16.301462173461914,0.0677653583258451,0.0,1,0,0
50.30976104736328,0.24975888431072235,0.24975888431072235,-16.28314971923828,0.06137081981960324,8.0,1,0,0
31.019012451171875,0.2551279664039612,0.2551279664039612,-16.26026153564453,0.061796693512397576,-3.0,1,0,0
47.6088752746582,0.25694963335990906,0.25694963335990906,-16.26483917236328,0.04949092184781946,3.0,1,0,0
32.45643615722656,0.2583877742290497,0.2583877742290497,-16.26026153564453,0.0479292300266771,-5.0,1,0,0
29.636524200439453,0.259250670671463,0.259250670671463,-16.25110626220703,0.05338466421738862,2.0,1,0,0
45.80522918701172,0.26855072379112244,0.26855072379112244,-16.20990562438965,0.053939542482364836,2.0,1,0,0
28.368480682373047,0.2740156948566437,0.2740156948566437,-16.19159507751465,0.04770911130302548,0.0,1,0,0
91.34952545166016,0.274878591299057,0.274878591299057,-16.164127349853516,0.0712575649297429,1.0,1,0,0
1.8677327632904053,0.2818775773048401,0.2818775773048401,-15.852839469909668,0.3503096433893966,-52.0,3,0,0
27.16910171508789,0.2912735044956207,0.2912735044956207,-16.118350982666016,0.04027482534948133,-2.0,1,0,0
81.64006042480469,0.2976013720035553,0.2976013720035553,-16.081727981567383,0.04610863540663166,-1.0,1,0,0
25.74999237060547,0.2989436388015747,0.2989436388015747,-16.058839797973633,0.0623827551981536,-6.0,1,0,0
24.582658767700195,0.31553032994270325,0.31553032994270325,-15.990172386169434,0.04692540144905711,-1.0,1,0,0
73.85326385498047,0.3163931965827942,0.3163931965827942,-16.01763916015625,0.014961385225301197,-3.0,1,0,0
75.84001922607422,0.3204200267791748,0.3204200267791748,-15.889461517333984,0.12199348987473399,-3.0,1,0,0
83.69548797607422,0.32281693816185,0.32281693816185,-15.939817428588867,0.05892772109888042,-1.0,1,0,0
23.255104064941406,0.32732316851615906,0.32732316851615906,-15.935239791870117,0.03936185057818907,-7.0,1,0,0
71.81157684326172,0.3287613093852997,0.3287613093852997,-15.898616790771484,0.06821126648094733,-5.0,1,0,0
85.45335388183594,0.33125409483909607,0.33125409483909607,-15.811639785766602,0.14163579442688265,2.0,1,0,0
83.69548797607422,0.3322128653526306,0.3322128653526306,-15.793328285217285,0.15470836511360792,0.0,1,0,0
22.138126373291016,0.3718099594116211,0.3718099594116211,-15.619373321533203,0.09954901090727047,-3.0,1,0,0
21.007415771484375,0.3783295750617981,0.3783295750617981,-15.610217094421387,0.06860893813806061,-9.0,1,0,0
38.84243392944336,0.3816852569580078,0.3816852569580078,-29.508346557617188,-13.850418203237215,-4.0,2,8,2
20.403148651123047,0.38379454612731934,0.38379454612731934,-15.729239463806152,-0.08453707504387441,-8.0,1,0,0
36.53981018066406,0.38791725039482117,0.38791725039482117,-29.508346557617188,-13.889695859462703,-6.0,2,5,3
36.823631286621094,0.3880131244659424,0.3880131244659424,-29.522079467773438,-13.904037765589546,-6.0,2,5,3
1.803643822669983,0.38906776905059814,0.38906776905059814,-15.037995338439941,0.5733377446201292,-53.0,3,9,1
19.501327514648438,0.38916364312171936,0.38916364312171936,-15.56443977355957,0.0462825911531141,7.0,1,0,0
20.979948043823242,0.3912729322910309,0.3912729322910309,-15.536972999572754,0.06027688648542455,-11.0,1,0,0
53.9857177734375,0.3914646804332733,0.3914646804332733,-16.118350982666016,-0.5223292745930509,-5.0,3,4,1
33.62834548950195,0.3928069472312927,0.3928069472312927,-29.480878829956055,-13.893470612687983,11.0,2,5,3
68.35993194580078,0.3967379033565521,0.3967379033565521,-15.431684494018555,0.13033679872254683,-5.0,1,0,0
38.966033935546875,0.39808017015457153,0.39808017015457153,-29.467145919799805,-13.913848356893698,-5.0,2,8,2
39.47874450683594,0.40153175592422485,0.40153175592422485,0.21057771146297455,15.741313911992457,-12.0,2,3,2
33.907588958740234,0.4043121635913849,0.4043121635913849,-29.229101181030273,-13.716673740098658,11.0,2,5,3
18.26532745361328,0.40785959362983704,0.40785959362983704,-15.385906219482422,0.10298759260106694,-4.0,1,0,0
49.55900573730469,0.4175431430339813,0.4175431430339813,-16.104618072509766,-0.6809562288017545,-10.0,3,3,1
32.27790069580078,0.4180225431919098,0.4180225431919098,-29.13754653930664,-13.71715173586492,0.0,2,5,3
39.226966857910156,0.4206112027168274,0.4206112027168274,0.4852443039417267,15.887936563910214,-8.0,2,3,2
52.822959899902344,0.4290483593940735,0.4290483593940735,-15.303505897521973,0.04077307746439914,-5.0,1,0,0
48.55189514160156,0.4290483593940735,0.4290483593940735,-16.077150344848633,-0.732871369862261,3.0,3,3,1
16.823328018188477,0.43134939670562744,0.43134939670562744,-15.276040077209473,0.052118292922552656,-5.0,1,0,0
34.27381134033203,0.44304636120796204,0.44304636120796204,-28.849145889282227,-13.604187159607093,-1.0,2,5,3
32.53425598144531,0.4551268219947815,0.4551268219947815,-28.73470115661621,-13.577859188126203,2.0,2,5,3
51.78380584716797,0.45752376317977905,0.45752376317977905,-15.074617385864258,0.06447752717291752,-7.0,1,0,0
17.10715103149414,0.46087944507598877,0.46087944507598877,-15.047150611877441,0.06695258897777419,-7.0,1,0,0
43.877986907958984,0.4622217118740082,0.4622217118740082,-15.688039779663086,-0.5839808890847319,-5.0,3,4,1
47.44407272338867,0.46854957938194275,0.46854957938194275,-14.951017379760742,0.1053232366243705,-4.0,1,0,0
15.797905921936035,0.4733434021472931,0.4733434021472931,-14.937284469604492,0.08250459179115711,-3.0,1,0,0
55.024871826171875,0.47775372862815857,0.47775372862815857,-14.850306510925293,0.13555017640429365,0.0,1,0,0
45.47105407714844,0.4918476343154907,0.4918476343154907,-14.78621768951416,0.08925179889517351,-2.0,1,0,0
51.17953872680664,0.5122693777084351,0.5122693777084351,-14.712973594665527,-0.0026891950980385392,-1.0,1,0,0
14.593951225280762,0.5208982825279236,0.5208982825279236,-14.603106498718262,0.03553362790658349,-2.0,1,0,0
41.937007904052734,0.5381560921669006,0.5381560921669006,-14.45203971862793,0.040047406483627014,0.0,1,0,0
46.62007522583008,0.558577835559845,0.558577835559845,-14.181951522827148,0.1311424972899707,-3.0,1,0,0
42.65114212036133,0.561166524887085,0.561166524887085,14.168217658996582,28.45819440019008,-7.0,3,3,1
15.019683837890625,0.5688366293907166,0.5688366293907166,-14.136173248291016,0.08474700825543449,-16.0,1,0,0
45.905941009521484,0.5703706741333008,0.5703706741333008,-14.10412883758545,0.10287938030699374,4.0,1,0,0
13.458662033081055,0.5720964670181274,0.5720964670181274,-14.177372932434082,0.013944348256293614,-1.0,1,0,0
44.63789749145508,0.5859026908874512,0.5859026908874512,-14.00341796875,0.06085526804720669,0.0,1,0,0
44.56007385253906,0.6022017598152161,0.6022017598152161,-13.733328819274902,0.17751273846120202,2.0,1,0,0
42.42683029174805,0.6102553606033325,0.6102553606033325,13.064973831176758,26.898635934605814,2.0,3,3,1
12.327951431274414,0.6291431188583374,0.6291431188583374,-13.641773223876953,0.007372499566442144,5.0,1,0,0
31.15634536743164,0.6487978100776672,0.6487978100776672,14.79079532623291,28.24276365774508,-5.0,3,3,1
29.75554656982422,0.6497566103935242,0.6497566103935242,-14.703817367553711,-1.2616013511875699,-4.0,3,4,1
35.230567932128906,0.6579061150550842,0.6579061150550842,-13.380840301513672,-0.02201392027935402,5.0,1,0,0
41.058074951171875,0.6687402129173279,0.6687402129173279,-13.151951789855957,0.09464211403053031,-4.0,1,0,0
29.11923599243164,0.6737257838249207,0.6737257838249207,-14.772483825683594,-1.5780595757328064,-5.0,3,4,1
44.51429748535156,0.6764103174209595,0.6764103174209595,5.4292426109313965,18.5954396331536,1.0,3,3,1
27.480390548706055,0.6819711923599243,0.6819711923599243,-14.726706504821777,-1.6192823646394983,-6.0,3,4,1
26.88070297241211,0.6973114609718323,0.6973114609718323,-13.953062057495117,-1.0098649391561325,-1.0,3,5,4
11.275063514709473,0.7027764320373535,0.7027764320373535,-12.932218551635742,-0.04826514571154163,-3.0,1,0,0
36.095767974853516,0.7303889393806458,0.7303889393806458,-12.511062622070312,0.06770708072543272,0.0,1,0,0
25.200658798217773,0.7337446212768555,0.7337446212768555,-14.026307106018066,-1.4852839165837248,-9.0,3,4,1
36.43452072143555,0.7380590438842773,0.7380590438842773,4.362620830535889,16.854905631482264,1.0,3,3,1
46.157718658447266,0.7412229776382446,0.7412229776382446,-14.506973266601562,-2.050578061194925,2.0,3,3,1
33.98541259765625,0.743715763092041,0.743715763092041,-12.172307014465332,0.2557238212425047,12.0,1,0,0
22.632526397705078,0.7584807872772217,0.7584807872772217,-13.90270709991455,-1.644258780650179,-8.0,3,4,1
26.555681228637695,0.7597271800041199,0.7597271800041199,-14.296395301818848,-2.0523851639607753,-4.0,3,4,1
27.30185890197754,0.7664386034011841,0.7664386034011841,-14.35132884979248,-2.1853900693588417,-2.0,3,4,1
24.2072811126709,0.7673973441123962,0.7673973441123962,-14.163640022277832,-2.008898711181585,-2.0,3,4,1
34.67665481567383,0.7715200185775757,0.7715200185775757,-11.861018180847168,0.24544578215277896,10.0,1,0,0
23.941770553588867,0.7719035744667053,0.7719035744667053,-14.140750885009766,-2.0387889136806407,-3.0,3,4,1
10.245063781738281,0.7896407246589661,0.7896407246589661,-11.989195823669434,-0.09735773800319777,4.0,1,0,0
9.375286102294922,0.8655751347541809,0.8655751347541809,-10.766929626464844,0.18389668722399438,-6.0,1,0,0


==> resources/qualitative_evaluation_negative_example_underbody_vs_specular_dl.csv <==
distance,azimuth,azimuth_rscs,relative_velocity,absolute_velocity,rcs,gt_label,prediction,confusion_value
37.047943115234375,-1.1015276908874512,-1.1015276908874512,13.9255952835083,22.587229442132852,14.0,3,1,4
6.6652421951293945,-0.9107330441474915,-0.9107330441474915,-11.449018478393555,0.2710893476029048,-19.0,1,0,0
4.568620681762695,-0.8992278575897217,-0.8992278575897217,-11.471907615661621,0.42007199269074336,-25.0,3,0,0
6.884975433349609,-0.8837916851043701,-0.8837916851043701,-11.8976411819458,0.22245699331415733,-19.0,1,0,0
4.596087455749512,-0.8656709790229797,-0.8656709790229797,-12.33710765838623,0.04709274250202167,-25.0,3,0,0
8.674885749816895,-0.8562750816345215,-0.8562750816345215,-12.236395835876465,0.2831506508601982,-11.0,1,0,0
8.038575172424316,-0.835949182510376,-0.835949182510376,-12.588885307312012,0.21965446960941515,-14.0,1,0,0
5.040131568908691,-0.8309636116027832,-0.8309636116027832,-12.854395866394043,0.024225073124982427,-27.0,1,0,0
8.42768669128418,-0.7998036742210388,-0.7998036742210388,-13.206884384155273,0.10242455802229061,-16.0,1,0,0
3.5935544967651367,-0.7803406715393066,-0.7803406715393066,-13.385417938232422,0.18637561966762806,-30.0,3,0,0
7.141331195831299,-0.779190182685852,-0.779190182685852,-13.467818260192871,0.11933121813691064,-17.0,1,0,0
4.78377628326416,-0.7768891453742981,-0.7768891453742981,-13.431196212768555,0.18661192649883873,-25.0,3,0,0
8.821374893188477,-0.7242528200149536,-0.7242528200149536,-14.021728515625,0.27739002472610447,-17.0,1,0,0
5.525375843048096,-0.7236775755882263,-0.7236775755882263,-14.200262069702148,0.10608682273477721,-33.0,1,0,0
4.248176574707031,-0.7156239151954651,-0.7156239151954651,-14.1087064743042,0.29837215358494595,-32.0,3,0,0
7.246620178222656,-0.7101589441299438,-0.7101589441299438,-14.259773254394531,0.21512574352860792,-19.0,1,0,0
8.052309036254883,-0.6885866522789001,-0.6885866522789001,-14.548172950744629,0.190197981146676,-13.0,1,0,0
4.220709800720215,-0.6820670366287231,-0.6820670366287231,-14.566484451293945,0.2501693533414489,-33.0,3,0,0
8.757286071777344,-0.6701783537864685,-0.6701783537864685,-14.722128868103027,0.23565207751040673,-19.0,1,0,0
11.027863502502441,-0.6688360571861267,-0.6688360571861267,-14.34217357635498,0.6314089317205044,-16.0,3,3,1
4.197821140289307,-0.6621246933937073,-0.6621246933937073,-14.850306510925293,0.20187716961717406,-32.0,3,0,0
6.083864688873291,-0.6617411971092224,-0.6617411971092224,-14.992217063903809,0.064437548688521,-27.0,1,0,0
10.702840805053711,-0.6556050777435303,-0.6556050777435303,-14.77706241607666,0.35082757603794174,-12.0,1,0,0
8.807641983032227,-0.6532081365585327,-0.6532081365585327,-14.996795654296875,0.1587663255330265,-16.0,1,0,0
11.302529335021973,-0.6285678148269653,-0.6285678148269653,-15.23026180267334,0.20468890956982982,-16.0,1,0,0
8.935819625854492,-0.6195554137229919,-0.6195554137229919,-15.321817398071289,0.21299030095862126,-13.0,1,0,0
4.5731987953186035,-0.6182131767272949,-0.6182131767272949,-15.408795356750488,0.14077650795857874,-32.0,3,0,0
10.208440780639648,-0.6037357449531555,-0.6037357449531555,-15.57359504699707,0.13343768126268654,-16.0,1,0,0
5.529953956604004,-0.6006677150726318,-0.6006677150726318,-15.56901741027832,0.17096247857131783,-36.0,1,0,0
11.709952354431152,-0.5986542701721191,-0.5986542701721191,-15.518661499023438,0.2428600033652437,-16.0,1,0,0
4.399242877960205,-0.597695529460907,-0.597695529460907,-15.619373321533203,0.1523831852552191,-29.0,3,0,0
8.967864036560059,-0.5749727487564087,-0.5749727487564087,-15.9077730178833,0.10229565728531549,-20.0,1,0,0
4.4999542236328125,-0.5728634595870972,-0.5728634595870972,-15.880306243896484,0.15146683511294645,-31.0,3,0,0
12.181463241577148,-0.571904718875885,-0.571904718875885,-15.898616790771484,0.1429980750730045,-13.0,1,0,0
9.796441078186035,-0.5718088150024414,-0.5718088150024414,-15.880306243896484,0.1622922954507851,-17.0,1,0,0
12.520217895507812,-0.5687407851219177,-0.5687407851219177,-15.939817428588867,0.1341715801357817,-10.0,1,0,0
10.583818435668945,-0.553400456905365,-0.553400456905365,-16.20075035095215,0.02791740729079126,-13.0,1,0,0
14.021728515625,-0.5472643971443176,-0.5472643971443176,-15.802483558654785,0.48698769723138186,-13.0,1,0,0
12.181463241577148,-0.5372931957244873,-0.5372931957244873,-16.26941680908203,0.11755204444251656,-12.0,1,0,0
13.440351486206055,-0.5206106305122375,-0.5206106305122375,-16.145816802978516,0.4006248007557837,-12.0,1,0,0
10.034485816955566,-0.5083383917808533,-0.5083383917808533,-16.47541618347168,0.18540148053616695,-13.0,1,0,0
11.375774383544922,-0.5073796510696411,-0.5073796510696411,-16.530349731445312,0.13929785169513015,-13.0,1,0,0
15.523239135742188,-0.5066126585006714,-0.5066126585006714,-16.24652862548828,0.43017186117036865,-9.0,1,0,0
4.765465259552002,-0.505462110042572,-0.505462110042572,-16.44337272644043,0.24388926603009026,-35.0,3,0,0
7.113864421844482,-0.5045033693313599,-0.5045033693313599,-16.502883911132812,0.19316200781976828,-28.0,1,0,0
5.461287021636963,-0.4995177686214447,-0.4995177686214447,-16.576128005981445,0.16534811132389288,-33.0,1,0,0
11.9251070022583,-0.4944362938404083,-0.4944362938404083,-16.67226219177246,0.11508953887796018,-13.0,1,0,0
15.051728248596191,-0.49261462688446045,-0.49261462688446045,-16.47541618347168,0.32827608681594933,-8.0,1,0,0
14.401684761047363,-0.48475274443626404,-0.48475274443626404,-16.71803855895996,0.15553528018639917,-7.0,1,0,0
10.501419067382812,-0.48091766238212585,-0.48091766238212585,-16.736351013183594,0.17093335397951673,-17.0,1,0,0
12.35999584197998,-0.47890427708625793,-0.47890427708625793,-16.823328018188477,0.10155457594382636,-9.0,1,0,0
14.397106170654297,-0.4706588685512543,-0.4706588685512543,-16.69057273864746,0.3056632184668354,-7.0,1,0,0
77.3506851196289,-0.46922072768211365,-0.46922072768211365,13.980528831481934,30.989091829430947,-2.0,3,3,1
9.833063125610352,-0.46596091985702515,-0.46596091985702515,-16.88283920288086,0.1535349971940855,-15.0,1,0,0
4.298532009124756,-0.46020829677581787,-0.46020829677581787,-16.87826156616211,0.206749596708658,-40.0,3,0,0
6.028931617736816,-0.4578113853931427,-0.4578113853931427,-16.919462203979492,0.18564745940675678,-27.0,1,0,0
12.277596473693848,-0.44899073243141174,-0.44899073243141174,-17.024749755859375,0.15347542449642565,-8.0,1,0,0
39.309364318847656,-0.44064944982528687,-0.44064944982528687,14.484084129333496,31.730221812756167,-4.0,3,3,1
18.498794555664062,-0.4371020197868347,-0.4371020197868347,-16.969816207885742,0.30484030777975796,-13.0,1,0,0
15.66515064239502,-0.43595150113105774,-0.43595150113105774,-17.13003921508789,0.15381998995197643,-12.0,1,0,0
11.032441139221191,-0.4344174563884735,-0.4344174563884735,-17.12088394165039,0.1752100831684837,-8.0,1,0,0
7.887508869171143,-0.4330751895904541,-0.4330751895904541,-17.166662216186523,0.1401037104752188,-18.0,1,0,0
16.809595108032227,-0.4297195076942444,-0.4297195076942444,-17.024749755859375,0.30855958294506103,-9.0,1,0,0
11.760307312011719,-0.42291224002838135,-0.42291224002838135,-17.30399513244629,0.08255974167898576,-17.0,1,0,0
17.056795120239258,-0.4162008762359619,-0.4162008762359619,-17.31772804260254,0.1205335062407964,-9.0,1,0,0
13.55479621887207,-0.4154338836669922,-0.4154338836669922,-17.16208267211914,0.2820380855784008,-12.0,1,0,0
6.051820278167725,-0.4035451412200928,-0.4035451412200928,-17.390972137451172,0.1426546473696447,-33.0,1,0,0
15.12039566040039,-0.3993265926837921,-0.3993265926837921,-17.432172775268555,0.13261888117583473,-13.0,1,0,0
12.460707664489746,-0.3992306888103485,-0.3992306888103485,-17.400127410888672,0.16536911142777516,-5.0,1,0,0
14.268928527832031,-0.3854244649410248,-0.3854244649410248,-17.509994506835938,0.15528486691760934,-11.0,1,0,0
18.594926834106445,-0.3541686534881592,-0.3541686534881592,-17.697683334350586,0.1810250462097477,-7.0,1,0,0
12.707906723022461,-0.3535933792591095,-0.3535933792591095,-17.74346160888672,0.1390119402584629,-10.0,1,0,0
20.998260498046875,-0.35340163111686707,-0.35340163111686707,-17.60154914855957,0.28217807678993645,-9.0,1,0,0
7.04977560043335,-0.3451562225818634,-0.3451562225818634,-17.8304386138916,0.10657557432544618,-29.0,1,0,0
31.499679565429688,-0.3418964147567749,-0.3418964147567749,-18.2149715423584,-0.25722660815269405,-9.0,1,0,0
13.66466236114502,-0.3411293923854828,-0.3411293923854828,-17.77092742919922,0.19166765871517702,-12.0,1,0,0
19.089326858520508,-0.3328840136528015,-0.3328840136528015,-17.917417526245117,0.09664801962765307,-10.0,1,0,0
15.22568416595459,-0.3327881395816803,-0.3327881395816803,-17.926572799682617,0.0880840284720956,-16.0,1,0,0
36.713768005371094,-0.32972007989883423,-0.32972007989883423,-17.903682708740234,0.12980823887314197,-10.0,1,0,0
10.222174644470215,-0.3282819092273712,-0.3282819092273712,-17.889949798583984,0.15231132686703516,-18.0,1,0,0
38.56776428222656,-0.32655614614486694,-0.32655614614486694,-18.077638626098633,-0.02490280043680084,-7.0,1,0,0
7.914975166320801,-0.321666419506073,-0.321666419506073,-17.954038619995117,0.128083827660653,-27.0,1,0,0
21.730703353881836,-0.32080352306365967,-0.32080352306365967,-17.83501625061035,0.2522472334509477,-5.0,1,0,0
43.17300796508789,-0.3164890706539154,-0.3164890706539154,-18.46217155456543,-0.3494051536772404,-8.0,1,0,0
34.87350082397461,-0.3132292628288269,-0.3132292628288269,-17.8487491607666,0.28306252463338233,-14.0,1,0,0
22.90261459350586,-0.3080519437789917,-0.3080519437789917,-17.77550506591797,0.3861587847522074,-7.0,1,0,0
27.33390235900879,-0.3066137731075287,-0.3066137731075287,-17.986083984375,0.1837859243532008,-7.0,1,0,0
20.925016403198242,-0.3061344027519226,-0.3061344027519226,-18.03643798828125,0.13615880962008267,-16.0,1,0,0
51.069671630859375,-0.3034498393535614,-0.3034498393535614,-18.535415649414062,-0.3476249582845987,-7.0,1,0,0
28.139591217041016,-0.2930951714515686,-0.2930951714515686,-17.972349166870117,0.27281731383710606,-16.0,1,0,0
15.56443977355957,-0.29012298583984375,-0.29012298583984375,-18.146305084228516,0.11496936549475147,-18.0,1,0,0
22.1701717376709,-0.28686317801475525,-0.28686317801475525,-18.21954917907715,0.059206533564205875,-7.0,1,0,0
28.629413604736328,-0.27382394671440125,-0.27382394671440125,-18.100526809692383,0.24620976567565458,-11.0,1,0,0
23.204748153686523,-0.27200227975845337,-0.27200227975845337,-18.2058162689209,0.15016960622296271,-7.0,1,0,0
30.2087459564209,-0.2650032937526703,-0.2650032937526703,-18.20123863220215,0.18971689457705385,-7.0,1,0,0
12.163151741027832,-0.26270222663879395,-0.26270222663879395,-18.25617218017578,0.14608367097405922,-18.0,1,0,0
18.44843864440918,-0.26222285628318787,-0.26222285628318787,-18.297372817993164,0.10722491410217884,-11.0,1,0,0
24.642169952392578,-0.2546485960483551,-0.2546485960483551,-18.24243927001953,0.1985995076944347,-7.0,1,0,0
72.22815704345703,-0.25359395146369934,-0.25359395146369934,-17.921995162963867,0.5240338245910205,-7.0,3,3,1
30.135501861572266,-0.2448691725730896,-0.2448691725730896,-18.105106353759766,0.38141779170903006,-9.0,1,0,0
1.6388438940048218,-0.237007275223732,-0.237007275223732,-17.912837982177734,0.6089710916084967,-55.0,3,9,1
65.2287368774414,-0.2330763339996338,-0.2330763339996338,-17.693105697631836,0.8459166352933741,-4.0,3,1,4
25.379192352294922,-0.2318299263715744,-0.2318299263715744,-18.43928337097168,0.10513707117015744,-10.0,1,0,0
32.099369049072266,-0.2292412668466568,-0.2292412668466568,-18.28363800048828,0.27190169417330085,-10.0,1,0,0
2.2888882160186768,-0.22818662226200104,-0.22818662226200104,-18.2241268157959,0.33590732380530525,-51.0,3,0,0
20.792259216308594,-0.22674846649169922,-0.22674846649169922,-18.46217155456543,0.10395812075095312,-17.0,1,0,0
11.14230728149414,-0.2233927845954895,-0.2233927845954895,-18.43928337097168,0.14091980334248344,-21.0,1,0,0
30.831323623657227,-0.22128349542617798,-0.22128349542617798,-18.553728103637695,0.035214205477229615,-11.0,1,0,0
59.77202606201172,-0.2181195616722107,-0.2181195616722107,-17.523727416992188,1.078168512185154,-9.0,3,3,1
23.053682327270508,-0.21802368760108948,-0.21802368760108948,-18.411815643310547,0.1904699025327213,-10.0,1,0,0
33.71074676513672,-0.21322984993457794,-0.21322984993457794,-18.1966609954834,0.4248878312073056,-12.0,1,0,0
32.4106559753418,-0.21179169416427612,-0.21179169416427612,-18.43470573425293,0.19253866616467544,-10.0,1,0,0
37.6613655090332,-0.2057514637708664,-0.2057514637708664,-18.315683364868164,0.3350615078170698,-13.0,1,0,0
25.928525924682617,-0.19683492183685303,-0.19683492183685303,-18.585771560668945,0.09842063410613393,-7.0,1,0,0
24.25305938720703,-0.19568440318107605,-0.19568440318107605,-18.581193923950195,0.10720589578216425,-10.0,1,0,0
23.680837631225586,-0.18274104595184326,-0.18274104595184326,-18.663593292236328,0.07043651619450912,-14.0,1,0,0
27.210302352905273,-0.18149465322494507,-0.18149465322494507,-18.594926834106445,0.14333141134020483,-11.0,1,0,0
35.18478775024414,-0.17679668962955475,-0.17679668962955475,-18.649860382080078,0.10407419246847036,-11.0,1,0,0
34.66292190551758,-0.1764131784439087,-0.1764131784439087,-18.485061645507812,0.27013437335619683,-5.0,1,0,0
17.194128036499023,-0.17008531093597412,-0.17008531093597412,-18.636127471923828,0.139483766060821,-15.0,1,0,0
35.70207595825195,-0.1673048883676529,-0.1673048883676529,-18.43012809753418,0.35421575371339653,-10.0,1,0,0
39.71221160888672,-0.15742959082126617,-0.15742959082126617,-18.70021629333496,0.11396912556543655,-2.0,1,0,0
36.60390090942383,-0.15723784267902374,-0.15723784267902374,-18.43928337097168,0.3754633305137717,-10.0,1,0,0
18.132572174072266,-0.14285632967948914,-0.14285632967948914,-18.750572204589844,0.10429880255749994,-16.0,1,0,0
51.870784759521484,-0.13767898082733154,-0.13767898082733154,-18.68190574645996,0.18645579649432545,-5.0,1,0,0
37.79869842529297,-0.13250164687633514,-0.13250164687633514,-18.759727478027344,0.12161879989923867,-12.0,1,0,0
19.185461044311523,-0.13020059466362,-0.13020059466362,-18.791770935058594,0.09518393753445926,-13.0,1,0,0
31.16550064086914,-0.13000884652137756,-0.13000884652137756,15.9260835647583,34.81350129162835,-10.0,3,3,1
48.103275299072266,-0.1250232607126236,-0.1250232607126236,-18.759727478027344,0.13948097309529187,-1.0,1,0,0
3.781243324279785,-0.12329747527837753,-0.12329747527837753,-18.71852684020996,0.18465359480612695,-50.0,3,0,0
22.88430404663086,-0.11649022996425629,-0.11649022996425629,-18.814661026000977,0.10363751417361856,-13.0,1,0,0
24.156925201416016,-0.11370979994535446,-0.11370979994535446,-18.810083389282227,0.11413804328268976,-3.0,1,0,0
43.48429870605469,-0.11284691095352173,-0.11284691095352173,-18.613239288330078,0.31279053202081203,-4.0,1,0,0
25.511947631835938,-0.11064174771308899,-0.11064174771308899,-18.832971572875977,0.09761566243559783,-2.0,1,0,0
3.144932270050049,-0.10795719921588898,-0.10795719921588898,-18.741416931152344,0.19459421566795404,-49.0,3,0,0
26.931058883666992,-0.10393037647008896,-0.10393037647008896,-18.85586166381836,0.08802946086516644,-4.0,1,0,0
32.84554672241211,-0.09712312370538712,-0.09712312370538712,-18.86043930053711,0.09607412621262823,0.0,1,0,0
28.794212341308594,-0.09673961997032166,-0.09673961997032166,-18.86043930053711,0.09675910276279909,9.0,1,0,0
60.90731430053711,-0.09558910131454468,-0.09558910131454468,-18.562883377075195,0.3963532397996188,-5.0,1,0,0
78.72859954833984,-0.09367156773805618,-0.09367156773805618,-18.851282119750977,0.11129575335953017,-5.0,1,0,0
61.74047088623047,-0.0930963009595871,-0.0930963009595871,-18.594926834106445,0.3686398317078917,-9.0,1,0,0
30.822168350219727,-0.08839834481477737,-0.08839834481477737,-18.88332748413086,0.08807930154333299,-8.0,1,0,0
36.93349838256836,-0.08619318157434464,-0.08619318157434464,-18.832971572875977,0.14197088361636603,-5.0,1,0,0
34.91012191772461,-0.08523441106081009,-0.08523441106081009,-18.796350479125977,0.18010045267197924,-7.0,1,0,0
60.02838134765625,-0.08187872916460037,-0.08187872916460037,-18.663593292236328,0.3179999008794271,-2.0,1,0,0
62.26233673095703,-0.07775602489709854,-0.07775602489709854,-18.796350479125977,0.19126774570719593,-3.0,1,0,0
41.300697326660156,-0.0774683952331543,-0.0774683952331543,-18.594926834106445,0.3930996983760324,-6.0,1,0,0
38.824119567871094,-0.07689313590526581,-0.07689313590526581,-18.85586166381836,0.13297677124389107,0.0,1,0,0
40.737632751464844,-0.0742085874080658,-0.0742085874080658,-18.88790512084961,0.10463910891707524,8.0,1,0,0
42.756431579589844,-0.07411271333694458,-0.07411271333694458,-18.88790512084961,0.10476892378671744,15.0,1,0,0
48.735008239746094,-0.07411271333694458,-0.07411271333694458,-18.90163803100586,0.09103601363046744,1.0,1,0,0
44.775230407714844,-0.0716199204325676,-0.0716199204325676,-18.88790512084961,0.10808291776939796,23.0,1,0,0
46.757408142089844,-0.07046939432621002,-0.07046939432621002,-18.90163803100586,0.09583973985758404,16.0,1,0,0
52.745140075683594,-0.06625082343816757,-0.06625082343816757,-18.89248275756836,0.11024217244606133,10.0,1,0,0
50.735496520996094,-0.06538792699575424,-0.06538792699575424,-18.90621566772461,0.0975408950975838,3.0,1,0,0
54.727317810058594,-0.0638539046049118,-0.0638539046049118,-18.90163803100586,0.10391758869457905,10.0,1,0,0
2.5864436626434326,-0.01562790758907795,-0.01562790758907795,-18.773460388183594,0.2658318679876922,-48.0,3,0,0
44.64705276489258,0.0008628905634395778,0.0008628905634395778,0.0640888661146164,19.104760524934047,30.0,2,1,3
48.139896392822266,0.007190754637122154,0.007190754637122154,-18.366039276123047,0.673787020589942,-6.0,2,3,2
1.7212438583374023,0.05618376284837723,0.05618376284837723,-18.44843864440918,0.559048652926156,-53.0,3,9,1
100.38147735595703,0.05953944846987724,0.05953944846987724,-18.90621566772461,0.09738595544463671,7.0,1,0,0
98.8479232788086,0.06855186074972153,0.06855186074972153,-18.90621566772461,0.08589114446861504,10.0,1,0,0
97.2914810180664,0.06893537193536758,0.06893537193536758,-18.90163803100586,0.08994540952931959,11.0,1,0,0
95.62516784667969,0.07027764618396759,0.07027764618396759,-18.90621566772461,0.08351399606550508,15.0,1,0,0
93.70708465576172,0.07209929823875427,0.07209929823875427,-18.89706039428711,0.09009871402838866,-1.0,1,0,0
94.62263488769531,0.07382508367300034,0.07382508367300034,-18.89248275756836,0.09218295291299637,10.0,1,0,0
88.076416015625,0.07631787657737732,0.07631787657737732,-18.88332748413086,0.09763684389431519,0.0,1,0,0
89.53215026855469,0.07938592880964279,0.07938592880964279,-18.89248275756836,0.08376410947636846,17.0,1,0,0
91.56010437011719,0.07957768440246582,0.07957768440246582,-18.89706039428711,0.07888569650447472,3.0,1,0,0
90.39734649658203,0.08024882525205612,0.08024882525205612,-18.89248275756836,0.08240512753042782,19.0,1,0,0
86.74886322021484,0.08580967038869858,0.08580967038869858,-18.88790512084961,0.07788608834631468,16.0,1,0,0
85.59526062011719,0.08887773007154465,0.08887773007154465,-18.87874984741211,0.08177142612910643,15.0,1,0,0
81.47984313964844,0.08916535973548889,0.08916535973548889,-18.86501693725586,0.09500113033497933,9.0,1,0,0
84.21735382080078,0.08935711532831192,0.08935711532831192,-18.87874984741211,0.08093187374969057,12.0,1,0,0
82.90352630615234,0.08945298939943314,0.08945298939943314,-18.88332748413086,0.07618580893170464,22.0,1,0,0
80.7428207397461,0.09079526364803314,0.09079526364803314,-18.87874984741211,0.07838708790171031,12.0,1,0,0
80.22095489501953,0.09156227856874466,0.09156227856874466,-18.87417221069336,0.08159146878631399,10.0,1,0,0
77.57499694824219,0.09664374589920044,0.09664374589920044,-18.86959457397461,0.07678966426798389,10.0,1,0,0
75.59739685058594,0.09779426455497742,0.09779426455497742,-18.86501693725586,0.079175726349163,16.0,1,0,0
75.18082427978516,0.09808189421892166,0.09808189421892166,-18.86043930053711,0.08320155112325407,13.0,1,0,0
76.43971252441406,0.09817776829004288,0.09817776829004288,-18.86501693725586,0.07843963359145416,4.0,1,0,0
72.65846252441406,0.10114994645118713,0.10114994645118713,-18.86959457397461,0.06806277183123084,1.0,1,0,0
73.67473602294922,0.10201284289360046,0.10201284289360046,-18.851282119750977,0.08466023113526899,11.0,1,0,0
71.65592956542969,0.10239634662866592,0.10239634662866592,-18.86043930053711,0.07473631614421744,13.0,1,0,0
70.95553588867188,0.10536852478981018,0.10536852478981018,-18.846704483032227,0.08243447709665393,15.0,1,0,0
69.58219909667969,0.1054643988609314,0.1054643988609314,-18.86043930053711,0.06850214984499128,9.0,1,0,0
68.09442138671875,0.10757368803024292,0.10757368803024292,-18.846704483032227,0.07784761101429336,15.0,1,0,0
67.15597534179688,0.10968297719955444,0.10968297719955444,-18.851282119750977,0.06879642075132557,13.0,1,0,0
65.01815795898438,0.11217577010393143,0.11217577010393143,-18.842126846313477,0.07255625014861819,-2.0,1,0,0
62.93069076538086,0.118503637611866,0.118503637611866,-18.823816299438477,0.07664285994186315,11.0,1,0,0
60.93020248413086,0.11907889693975449,0.11907889693975449,-18.823816299438477,0.07531224143226342,16.0,1,0,0
58.975494384765625,0.12348923087120056,0.12348923087120056,-18.810083389282227,0.07863596891751705,10.0,1,0,0
56.88802719116211,0.12425623834133148,0.12425623834133148,-18.810083389282227,0.07678818324520835,15.0,1,0,0
55.043182373046875,0.12905007600784302,0.12905007600784302,-18.800928115844727,0.0741430000413578,12.0,1,0,0
48.95473861694336,0.14122642576694489,0.14122642576694489,-18.773460388183594,0.06968809382265301,3.0,1,0,0
51.051361083984375,0.1531151384115219,0.1531151384115219,-18.741416931152344,0.06786747078830462,1.0,1,0,0
43.09976577758789,0.16529148817062378,0.16529148817062378,-18.70479393005371,0.06705136287860063,12.0,1,0,0
39.08963394165039,0.17756369709968567,0.17756369709968567,-18.654438018798828,0.07685734169124137,6.0,1,0,0
37.39585494995117,0.19223284721374512,0.19223284721374512,-18.617816925048828,0.061307739559634415,-5.0,1,0,0
98.22992706298828,0.20095762610435486,0.20095762610435486,-18.581193923950195,0.06499415604798492,13.0,1,0,0
99.11801147460938,0.20421743392944336,0.20421743392944336,-18.558305740356445,0.07521199677503027,-1.0,1,0,0
96.60023498535156,0.2058473378419876,0.2058473378419876,-18.549150466918945,0.07795783801287977,4.0,1,0,0
95.57939147949219,0.20939478278160095,0.20939478278160095,-18.521682739257812,0.09130456464662601,12.0,1,0,0
92.9197006225586,0.21207933127880096,0.21207933127880096,-18.517105102539062,0.08504034807285485,5.0,1,0,0
90.01739501953125,0.21217520534992218,0.21217520534992218,-18.517105102539062,0.08465066991624041,4.0,1,0,0
91.44108581542969,0.21438036859035492,0.21438036859035492,-18.507949829101562,0.08479591659057377,9.0,1,0,0
33.266700744628906,0.21898244321346283,0.21898244321346283,-18.498794555664062,0.0748564975210542,11.0,1,0,0
1.767021656036377,0.2247350513935089,0.2247350513935089,-18.077638626098633,0.4715908657171449,-53.0,3,0,0
88.92788696289062,0.22607733309268951,0.22607733309268951,-18.480484008789062,0.06295873608570501,1.0,1,0,0
31.362346649169922,0.23106291890144348,0.23106291890144348,-18.46217155456543,0.059485274346183205,8.0,1,0,0
94.23352813720703,0.23528149724006653,0.23528149724006653,-18.46674919128418,0.036113770767465705,2.0,1,0,0
66.05731201171875,0.23537737131118774,0.23537737131118774,-18.416393280029297,0.08603873268265819,-9.0,1,0,0
45.901363372802734,0.24132172763347626,0.24132172763347626,0.050355538725852966,18.525735946390117,8.0,3,4,1
29.467145919799805,0.24803310632705688,0.24803310632705688,-18.384349822998047,0.05970383754858615,19.0,1,0,0
78.49513244628906,0.25234755873680115,0.25234755873680115,-18.306528091430664,0.11694818647507281,-4.0,1,0,0
84.57441711425781,0.2540733218193054,0.2540733218193054,-18.347726821899414,0.06742254373558162,1.0,1,0,0
27.466657638549805,0.2599218189716339,0.2599218189716339,-18.311105728149414,0.07541655230397816,-4.0,1,0,0
50.126651763916016,0.27200227975845337,0.27200227975845337,0.14648884534835815,18.471889935095778,-12.0,3,5,4
39.41007614135742,0.2871508002281189,0.2871508002281189,-17.84417152404785,0.4008072333491235,-11.0,1,0,0
47.338783264160156,0.2872466742992401,0.2872466742992401,-17.967771530151367,0.2766848865385819,-5.0,1,0,0
43.223365783691406,0.2872466742992401,0.2872466742992401,-18.00897216796875,0.2354842487211991,-5.0,1,0,0
25.516525268554688,0.29089000821113586,0.29089000821113586,-18.1875057220459,0.03697686853909349,15.0,1,0,0
28.139591217041016,0.2935745418071747,0.2935745418071747,-18.1691951751709,0.040415206247372666,-9.0,1,0,0
47.45780563354492,0.2951085865497589,0.2951085865497589,0.07782220095396042,18.278875107101722,-4.0,3,4,1
67.74193572998047,0.30507975816726685,0.30507975816726685,-18.082216262817383,0.06217061190806221,3.0,1,0,0
23.83648109436035,0.3145715594291687,0.3145715594291687,-18.0318603515625,0.05690868997209178,9.0,1,0,0
46.780296325683594,0.3234880864620209,0.3234880864620209,0.12359996140003204,18.158637413420372,2.0,3,4,1
22.334970474243164,0.32904893159866333,0.32904893159866333,-17.958616256713867,0.04218493034666175,5.0,1,0,0
83.15988159179688,0.32914480566978455,0.32914480566978455,-18.24701690673828,-0.24681086855574155,5.0,1,0,0
83.40250396728516,0.3306788504123688,0.3306788504123688,-18.24701690673828,-0.25635612045398565,7.0,1,0,0
63.51664733886719,0.3325963616371155,0.3325963616371155,-17.967771530151367,0.010898437400238981,-6.0,1,0,0
60.93478012084961,0.3371984660625458,0.3371984660625458,-17.867061614990234,0.08256027202282248,-2.0,1,0,0
80.8618392944336,0.3379654586315155,0.3379654586315155,-18.18292808532715,-0.23818436376677804,3.0,1,0,0
78.43104553222656,0.3398829996585846,0.3398829996585846,-18.160037994384766,-0.22753624636146078,-2.0,1,0,0
45.16891860961914,0.34688201546669006,0.34688201546669006,0.6363109350204468,18.52357031896294,7.0,3,4,1
55.41856002807617,0.3621264100074768,0.3621264100074768,-18.2058162689209,-0.42012781833779295,-5.0,1,0,0
1.8631550073623657,0.3621264100074768,0.3621264100074768,-17.249061584472656,0.5366268661104493,-50.0,3,9,1
22.595903396606445,0.36366042494773865,0.36366042494773865,-17.693105697631836,0.08213257691558885,2.0,1,0,0
58.197269439697266,0.36385220289230347,0.36385220289230347,-17.72972869873047,0.04420018413642359,12.0,1,0,0
9.700307846069336,0.3665367364883423,0.3665367364883423,-13.101595878601074,4.653935363256978,-25.0,3,2,1
19.876705169677734,0.37487801909446716,0.37487801909446716,-17.647327423095703,0.05022347197822408,15.0,1,0,0
56.33411407470703,0.3794800937175751,0.3794800937175751,-17.624439239501953,0.040595237193702616,0.0,1,0,0
54.49842834472656,0.3854244649410248,0.3854244649410248,-17.57408332824707,0.04839697217073745,10.0,1,0,0
1.7624439001083374,0.3941492438316345,0.3941492438316345,-17.056795120239258,0.5020995290852251,-52.0,3,9,1
52.70393753051758,0.40546268224716187,0.40546268224716187,-17.427595138549805,0.04685829563523007,7.0,1,0,0
18.90163803100586,0.4075719714164734,0.4075719714164734,-17.32230567932129,0.13615674909747907,-4.0,1,0,0
18.150882720947266,0.411598801612854,0.411598801612854,-17.34977149963379,0.07794697266037354,3.0,1,0,0
49.45829391479492,0.4330751895904541,0.4330751895904541,-17.180395126342773,0.07859552701687739,-1.0,1,0,0
48.30011749267578,0.444196879863739,0.444196879863739,-17.102571487426758,0.06590881509686085,-7.0,1,0,0
47.251808166503906,0.45608559250831604,0.45608559250831604,-17.006439208984375,0.06294054855120519,10.0,1,0,0
16.19159507751465,0.4628928601741791,0.4628928601741791,-16.924039840698242,0.08750959127061933,-1.0,1,0,0
43.67656326293945,0.49520331621170044,0.49520331621170044,-16.66768455505371,0.05867145688041332,8.0,1,0,0
16.45252799987793,0.4956826865673065,0.4956826865673065,-16.653949737548828,0.06804283131871275,3.0,1,0,0
61.50242614746094,0.5024899244308472,0.5024899244308472,-17.56950569152832,-0.9098898834003437,5.0,3,3,1
32.776878356933594,0.510639488697052,0.510639488697052,14.78164005279541,31.36556388520599,-3.0,3,3,1
57.927181243896484,0.5130363702774048,0.5130363702774048,-17.34061622619629,-0.7791641185434672,-2.0,3,3,1
16.658527374267578,0.5175426006317139,0.5175426006317139,-16.44337272644043,0.07557418133648594,-2.0,1,0,0
33.99456787109375,0.521090030670166,0.521090030670166,14.708395004272461,31.193644620510216,-5.0,3,5,4
14.369640350341797,0.5277054905891418,0.5277054905891418,-16.411327362060547,0.010527686830512167,-2.0,1,0,0
42.028564453125,0.5278013944625854,0.5278013944625854,-16.44795036315918,-0.02701963265818363,6.0,1,0,0
40.26154327392578,0.5435251593589783,0.5435251593589783,-16.25568389892578,0.01166567711261473,10.0,1,0,0
52.104251861572266,0.5442922115325928,0.5442922115325928,0.24262215197086334,16.502376385547066,-4.0,3,3,1
36.4207878112793,0.5575231909751892,0.5575231909751892,15.23941707611084,31.36665640921116,-5.0,3,3,1
14.717551231384277,0.5685489773750305,0.5685489773750305,-16.0313720703125,-0.016719104781179432,-5.0,1,0,0
38.59981155395508,0.5726717114448547,0.5726717114448547,-15.958127975463867,0.013926160909818876,4.0,1,0,0
42.129276275634766,0.5836016535758972,0.5836016535758972,13.866084098815918,29.72389085167516,7.0,3,3,1
36.85567855834961,0.6066120862960815,0.6066120862960815,-15.623950958251953,-0.012840866957742524,-2.0,1,0,0
12.813196182250977,0.6144739389419556,0.6144739389419556,-15.546128273010254,-0.02120685110753697,9.0,1,0,0
35.303810119628906,0.635470986366272,0.635470986366272,-15.262306213378906,0.02773785041328527,3.0,1,0,0
26.638080596923828,0.6553174257278442,0.6553174257278442,16.063417434692383,31.125256496587507,-4.0,3,3,1
33.71990203857422,0.6746845245361328,0.6746845245361328,-14.88235092163086,-0.048925045776699726,5.0,1,0,0
13.513595581054688,0.6861897706985474,0.6861897706985474,-14.648883819580078,0.046210730290310344,-1.0,1,0,0
30.44221305847168,0.7078579068183899,0.7078579068183899,-16.1961727142334,-1.7668677897172298,-2.0,3,3,1
13.682973861694336,0.7135146260261536,0.7135146260261536,-14.406262397766113,-0.04746520044839478,-6.0,1,0,0
32.20923614501953,0.7156239151954651,0.7156239151954651,-14.397106170654297,-0.0647177654836388,7.0,1,0,0
26.24897003173828,0.735853910446167,0.735853910446167,-16.00848388671875,-1.932601101979307,-3.0,3,3,1
10.666218757629395,0.7635622620582581,0.7635622620582581,-13.715018272399902,0.0002105585182682057,3.0,1,0,0
23.493148803710938,0.7923253178596497,0.7923253178596497,-16.077150344848633,-2.7474378200381966,1.0,3,3,1
9.768974304199219,0.8618358969688416,0.8618358969688416,-12.424084663391113,-0.07091821907533394,5.0,1,0,0
21.250038146972656,1.011883020401001,1.011883020401001,-13.609728813171387,-3.561353179588288,-1.0,3,3,1
2.146977186203003,1.1264556646347046,1.1264556646347046,14.186529159545898,22.32003360168704,-24.0,3,2,1


==> resources/qualitative_evaluation_positive_example_specular_reflection_dl.csv <==
distance,azimuth,azimuth_rscs,relative_velocity,absolute_velocity,rcs,gt_label,prediction,confusion_value
7.301553249359131,-1.0905977487564087,-1.0905977487564087,-6.994842052459717,0.37641258446776105,-14.0,1,0,0
8.162175178527832,-1.0671080350875854,-1.0671080350875854,-7.457197666168213,0.2421867465586802,5.0,1,0,0
63.896602630615234,-1.0263603925704956,-1.0263603925704956,-15.280617713928223,-7.022206157098734,27.0,3,3,1
50.95064926147461,-1.00603449344635,-1.00603449344635,1.6479995250701904,10.18019910399248,17.0,3,3,1
16.502883911132812,-0.8601101636886597,-0.8601101636886597,-10.162663459777832,0.22500021913926826,-5.0,1,0,0
8.844264030456543,-0.8392090201377869,-0.8392090201377869,-10.615863800048828,0.020352221542858435,-16.0,1,0,0
12.689596176147461,-0.8247316479682922,-0.8247316479682922,-10.647908210754395,0.15775257855906408,-8.0,1,0,0
13.440351486206055,-0.8156233429908752,-0.8156233429908752,-10.684530258178711,0.22657672617445104,-12.0,1,0,0
8.77559757232666,-0.8133223056793213,-0.8133223056793213,-10.817285537719727,0.12031750870152472,-17.0,1,0,0
8.523819923400879,-0.8027758598327637,-0.8027758598327637,-10.945463180541992,0.11283730347038987,-16.0,1,0,0
13.055818557739258,-0.7721911668777466,-0.7721911668777466,-11.23386287689209,0.16745718283884273,-7.0,1,0,0
9.196752548217773,-0.7273208498954773,-0.7273208498954773,-11.67790699005127,0.2072645003979341,-21.0,1,0,0
18.109683990478516,-0.7248280644416809,-0.7248280644416809,-11.618396759033203,0.2929625250899342,-6.0,1,0,0
16.649372100830078,-0.691558837890625,-0.691558837890625,-11.91137409210205,0.34234353772094717,-10.0,1,0,0
14.973906517028809,-0.6561803221702576,-0.6561803221702576,-12.291329383850098,0.3115651434720761,-8.0,1,0,0
10.35035228729248,-0.6471679210662842,-0.6471679210662842,-12.598040580749512,0.09130020223176616,-10.0,1,0,0
18.059328079223633,-0.6438122391700745,-0.6438122391700745,-12.593462944030762,0.1278023300126601,-6.0,1,0,0
15.898616790771484,-0.6217606067657471,-0.6217606067657471,-12.817773818969727,0.10970091419500552,-16.0,1,0,0
10.730307579040527,-0.619843065738678,-0.619843065738678,-12.817773818969727,0.12733659018168916,-18.0,1,0,0
20.838037490844727,-0.6124605536460876,-0.6124605536460876,-12.680440902709961,0.33212170328588153,-10.0,1,0,0
17.271949768066406,-0.608433723449707,-0.608433723449707,-12.941373825073242,0.10768225112909904,-9.0,1,0,0
14.89150619506836,-0.5882037281990051,-0.5882037281990051,-13.101595878601074,0.12758257534764722,-13.0,1,0,0
23.516036987304688,-0.5822593569755554,-0.5822593569755554,-13.037507057189941,0.24357257387486905,-11.0,1,0,0
16.731773376464844,-0.5806294679641724,-0.5806294679641724,-13.174839973449707,0.12038855619339607,-14.0,1,0,0
17.7938175201416,-0.5687407851219177,-0.5687407851219177,-13.21146297454834,0.18589922320217192,-10.0,1,0,0
15.541550636291504,-0.5677819848060608,-0.5677819848060608,-13.115328788757324,0.2901879771012335,-17.0,1,0,0
21.240882873535156,-0.5654809474945068,-0.5654809474945068,-13.097018241882324,0.3280184860372569,-13.0,1,0,0
11.645862579345703,-0.5502365231513977,-0.5502365231513977,-13.435773849487305,0.1167828136820429,-13.0,1,0,0
22.22968101501465,-0.5410323739051819,-0.5410323739051819,-13.454084396362305,0.17394221143099914,-9.0,1,0,0
17.32688331604004,-0.5370055437088013,-0.5370055437088013,-13.55479621887207,0.10588594470815788,-11.0,1,0,0
98.79756927490234,-0.5309653282165527,-0.5309653282165527,-15.459150314331055,-1.7499005560867986,6.0,3,3,1
13.298439979553223,-0.5227199196815491,-0.5227199196815491,-13.637195587158203,0.1375453194271778,-17.0,1,0,0
16.90114974975586,-0.5082425475120544,-0.5082425475120544,-13.774529457092285,0.1129330974689808,-11.0,1,0,0
17.857906341552734,-0.4863826632499695,-0.4863826632499695,-13.943906784057617,0.10823513729040993,-5.0,1,0,0
13.801995277404785,-0.47756198048591614,-0.47756198048591614,-14.00341796875,0.11327670808451563,-16.0,1,0,0
73.78917694091797,-0.4766032099723816,-0.4766032099723816,-15.459150314331055,-1.3355051202016825,-2.0,3,3,1
22.88888168334961,-0.47305577993392944,-0.47305577993392944,-13.962218284606934,0.18703073614375426,-10.0,1,0,0
63.246559143066406,-0.4682619571685791,-0.4682619571685791,-15.449995040893555,-1.2664292147571945,9.0,3,3,1
19.505905151367188,-0.46730318665504456,-0.46730318665504456,-14.09497356414795,0.09541657677439992,-8.0,1,0,0
24.852746963500977,-0.4557020962238312,-0.4557020962238312,-14.072084426879883,0.19984403527416753,-9.0,1,0,0
21.419416427612305,-0.4465937912464142,-0.4465937912464142,-14.181951522827148,0.1526492235809425,-8.0,1,0,0
25.713369369506836,-0.4447721540927887,-0.4447721540927887,-14.163640022277832,0.18335247882380762,-5.0,1,0,0
14.36506175994873,-0.43662261962890625,-0.43662261962890625,-14.323862075805664,0.07798443708301608,-17.0,1,0,0
23.529769897460938,-0.4350886046886444,-0.4350886046886444,-14.273506164550781,0.13855885006316332,-5.0,1,0,0
15.738394737243652,-0.41984421014785767,-0.41984421014785767,-14.506973266601562,0.004791925907926275,-14.0,1,0,0
21.648303985595703,-0.40929776430130005,-0.40929776430130005,-14.44288444519043,0.13588356146607192,-7.0,1,0,0
27.32932472229004,-0.4069008529186249,-0.4069008529186249,-14.493240356445312,0.10052963064894559,-4.0,1,0,0
24.793235778808594,-0.39836782217025757,-0.39836782217025757,-14.46119499206543,0.18530106965445237,-10.0,1,0,0
63.10007095336914,-0.3875337541103363,-0.3875337541103363,-15.14786148071289,-0.43595818231142225,-1.0,1,0,0
21.75359344482422,-0.3770831823348999,-0.3770831823348999,-14.712973594665527,0.06038557056245418,-12.0,1,0,0
38.06878662109375,-0.37487801909446716,-0.37487801909446716,-14.424572944641113,0.36154802997808444,-11.0,1,0,0
16.91030502319336,-0.3737275004386902,-0.3737275004386902,-14.712973594665527,0.07977716877403422,-11.0,1,0,0
49.78789520263672,-0.37296047806739807,-0.37296047806739807,-1.9730216264724731,12.824138175401432,3.0,3,1,4
43.5987434387207,-0.3719058334827423,-0.3719058334827423,-14.46119499206543,0.3420129586516473,-10.0,1,0,0
25.32883644104004,-0.3665367364883423,-0.3665367364883423,-14.690084457397461,0.14365863315664498,-6.0,1,0,0
53.294471740722656,-0.3640439510345459,-0.3640439510345459,-14.87777328491211,-0.029998522054156408,9.0,1,0,0
40.50416564941406,-0.3613593876361847,-0.3613593876361847,-13.879817962646484,0.9829647874090683,-7.0,3,3,1
23.34208106994629,-0.36030474305152893,-0.36030474305152893,-14.745018005371094,0.12363140992894053,-7.0,1,0,0
46.166873931884766,-0.3544562757015228,-0.3544562757015228,-14.534440040588379,0.3664422880794533,-8.0,1,0,0
26.546524047851562,-0.3394036293029785,-0.3394036293029785,-14.87777328491211,0.10372270967811034,-5.0,1,0,0
26.326791763305664,-0.33240461349487305,-0.33240461349487305,-14.909817695617676,0.10800614558416706,-4.0,1,0,0
19.025238037109375,-0.3315417170524597,-0.3315417170524597,-14.918972969055176,0.10327876419861573,-9.0,1,0,0
27.256080627441406,-0.3236798346042633,-0.3236798346042633,-14.955595016479492,0.10648379067387731,-12.0,1,0,0
24.349191665649414,-0.32204994559288025,-0.32204994559288025,-13.005462646484375,2.0647564966915293,-10.0,3,3,1
20.70985984802246,-0.3189818859100342,-0.3189818859100342,-14.983061790466309,0.1023718794141877,2.0,1,0,0
37.6155891418457,-0.31754371523857117,-0.31754371523857117,-14.973906517028809,0.11861017641429371,-8.0,1,0,0
35.912654876708984,-0.3163931965827942,-0.3163931965827942,-15.106661796569824,-0.008501246926084111,-12.0,1,0,0
37.38212203979492,-0.31217461824417114,-0.31217461824417114,-14.978484153747559,0.14019954118102917,-8.0,1,0,0
2.929776906967163,-0.3020116984844208,-0.3020116984844208,-14.932706832885742,0.23431334150604136,-52.0,3,0,0
21.419416427612305,-0.29798486828804016,-0.29798486828804016,-15.065462112426758,0.12027727012488507,-12.0,1,0,0
30.27741241455078,-0.29673847556114197,-0.29673847556114197,-15.088351249694824,0.10313225042359278,-4.0,1,0,0
39.51078796386719,-0.29347866773605347,-0.29347866773605347,-15.12955093383789,0.0768440967318304,-8.0,1,0,0
38.62727737426758,-0.2925198972225189,-0.2925198972225189,-15.019683837890625,0.19106620778496458,-6.0,1,0,0
28.762168884277344,-0.29213640093803406,-0.29213640093803406,-15.12955093383789,0.08293714905603866,0.0,1,0,0
36.123233795166016,-0.2872466742992401,-0.2872466742992401,-15.170750617980957,0.06370190333252683,-13.0,1,0,0
42.815940856933594,-0.2847538888454437,-0.2847538888454437,-15.13870620727539,0.106803650383866,-7.0,1,0,0
44.775230407714844,-0.278809517621994,-0.278809517621994,-15.157017707824707,0.11447737178568554,-10.0,1,0,0
2.009643793106079,-0.2781383991241455,-0.2781383991241455,-14.946439743041992,0.32795517964696436,-52.0,3,0,0
50.36469650268555,-0.2780425250530243,-0.2780425250530243,-15.157017707824707,0.1177909165926072,7.0,1,0,0
88.30988311767578,-0.26912596821784973,-0.26912596821784973,-15.23941707611084,0.07325272008725699,8.0,1,0,0
31.623279571533203,-0.2651950418949127,-0.2651950418949127,-15.23026180267334,0.09871286852214535,-8.0,1,0,0
86.70308685302734,-0.2637568712234497,-0.2637568712234497,-15.285195350646973,0.04968546084010434,6.0,1,0,0
32.964569091796875,-0.2557991147041321,-0.2557991147041321,-15.276040077209473,0.09094725097184364,-7.0,1,0,0
49.46745300292969,-0.2547444701194763,-0.2547444701194763,-2.160710334777832,13.210459095729464,6.0,3,1,4
66.47846984863281,-0.24832072854042053,-0.24832072854042053,-14.864039421081543,0.5322334252420374,-3.0,3,1,4
93.1989517211914,-0.24074646830558777,-0.24074646830558777,-15.294350624084473,0.1307054973639944,5.0,1,0,0
51.051361083984375,-0.23729491233825684,-0.23729491233825684,-15.321817398071289,0.11606172026497483,-3.0,1,0,0
89.57334899902344,-0.23585675656795502,-0.23585675656795502,-15.23026180267334,0.2129059865843091,2.0,1,0,0
26.23523712158203,-0.2351856231689453,-0.2351856231689453,-15.349284172058105,0.09634071158999527,-7.0,1,0,0
36.45283126831055,-0.233172208070755,-0.233172208070755,-15.317239761352539,0.1357147129575282,-14.0,1,0,0
53.221229553222656,-0.22809073328971863,-0.22809073328971863,-14.516128540039062,0.9550457946033124,4.0,3,1,4
90.30121612548828,-0.22099585831165314,-0.22099585831165314,-15.317239761352539,0.17870519668826298,2.0,1,0,0
85.30228424072266,-0.20498444139957428,-0.20498444139957428,-15.449995040893555,0.09898290558847855,16.0,1,0,0
91.88054656982422,-0.2012452483177185,-0.2012452483177185,-15.463728904724121,0.09706032599774861,4.0,1,0,0
45.301673889160156,-0.19635553658008575,-0.19635553658008575,-15.486617088317871,0.0892893588434364,-1.0,1,0,0
87.87499237060547,-0.19299985468387604,-0.19299985468387604,-15.482039451599121,0.10402608543197979,8.0,1,0,0
91.08401489257812,-0.16749665141105652,-0.16749665141105652,-15.587328910827637,0.07020226880540519,3.0,1,0,0
58.4444694519043,-0.1621275544166565,-0.1621275544166565,-15.56443977355957,0.10684064748110492,-11.0,1,0,0
92.8373031616211,-0.15445740520954132,-0.15445740520954132,-15.637683868408203,0.052454594153514604,0.0,1,0,0
86.94113159179688,-0.15273162722587585,-0.15273162722587585,-15.614794731140137,0.0794596060435837,2.0,1,0,0
85.96148681640625,-0.1485130488872528,-0.1485130488872528,-15.628528594970703,0.07558998796242897,20.0,1,0,0
56.37531661987305,-0.14122642576694489,-0.14122642576694489,-15.605639457702637,0.114858972701587,-10.0,1,0,0
81.2509536743164,-0.13978826999664307,-0.13978826999664307,-15.610217094421387,0.11341561512752704,-2.0,1,0,0
72.39752960205078,-0.10584791004657745,-0.10584791004657745,-15.697195053100586,0.09095300772758061,7.0,1,0,0
63.81420135498047,-0.10469739139080048,-0.10469739139080048,-15.67888355255127,0.11113315025643843,-2.0,1,0,0
53.41807174682617,-0.10277985036373138,-0.10277985036373138,-15.706350326538086,0.08673434713673388,-8.0,1,0,0
50.66682815551758,-0.08446739614009857,-0.08446739614009857,-15.733817100524902,0.08563970476108584,2.0,1,0,0
61.914424896240234,-0.0813993439078331,-0.0813993439078331,-15.733817100524902,0.08953944592560859,16.0,1,0,0
41.77220916748047,-0.06893537193536758,-0.06893537193536758,-13.641773223876953,2.195894044204189,-12.0,3,3,1
31.902523040771484,-0.06308688968420029,-0.06308688968420029,-12.09448528289795,3.7490490442456306,-9.0,3,3,1
2.618488073348999,-0.04611670598387718,-0.04611670598387718,-15.646839141845703,0.2106510414024193,-49.0,3,0,0
52.159183502197266,-0.03672078624367714,-0.03672078624367714,-15.404217720031738,0.4590354659403362,-6.0,1,0,0
98.44050598144531,-0.013806249015033245,-0.013806249015033245,-1.6388438940048218,14.23259084567036,11.0,2,7,3
48.721275329589844,-0.013614495284855366,-0.013614495284855366,-2.398754835128784,13.472713213075325,30.0,2,1,3
47.878963470458984,-0.006999001372605562,-0.006999001372605562,-2.398754835128784,13.473504976256422,-2.0,2,1,3
99.11801147460938,0.01054644025862217,0.01054644025862217,-1.6342661380767822,14.23672934243686,3.0,4,7,5
88.37397003173828,0.05953944846987724,0.05953944846987724,-15.770439147949219,0.07116439475845283,21.0,1,0,0
2.302621603012085,0.07478384673595428,0.07478384673595428,-15.591906547546387,0.23279080621665799,-49.0,3,0,0
94.49903869628906,0.07679726183414459,0.07679726183414459,-16.498306274414062,-0.6761168389830698,5.0,2,1,3
89.03775024414062,0.0781395360827446,0.0781395360827446,-15.733817100524902,0.08666475822756631,8.0,1,0,0
93.05245971679688,0.07929005473852158,0.07929005473852158,-16.493728637695312,-0.6747331001108658,18.0,2,1,3
16.46168327331543,0.08974061906337738,0.08974061906337738,-12.277596473693848,3.5269396093486063,-21.0,3,3,1
3.552354335784912,0.10258810222148895,0.10258810222148895,-15.66972827911377,0.1146668461525865,-52.0,3,0,0
62.28064727783203,0.10565615445375443,0.10565615445375443,-15.715506553649902,0.06369329396374948,22.0,1,0,0
62.999359130859375,0.11092937737703323,0.11092937737703323,-15.697195053100586,0.07272839838752851,11.0,1,0,0
3.5935544967651367,0.1269407868385315,0.1269407868385315,-15.628528594970703,0.11054233928895699,-51.0,3,0,0
47.64091873168945,0.13662433624267578,0.13662433624267578,-15.65599536895752,0.06245766177339528,-7.0,1,0,0
42.4222526550293,0.14295220375061035,0.14295220375061035,-15.642261505126953,0.061922030347341124,-12.0,1,0,0
45.59465408325195,0.14707490801811218,0.14707490801811218,-15.637683868408203,0.056864528604906144,2.0,1,0,0
43.6536750793457,0.14899243414402008,0.14899243414402008,-15.623950958251953,0.06602510464808688,-7.0,1,0,0
74.8695297241211,0.15397803485393524,0.15397803485393524,-24.399547576904297,-8.72172961315698,6.0,2,5,3
1.6708883047103882,0.15416978299617767,0.15416978299617767,-15.276040077209473,0.4013024973127227,-51.0,3,0,0
72.84615325927734,0.15714195370674133,0.15714195370674133,-24.408702850341797,-8.738802695232891,-5.0,2,5,3
41.51127624511719,0.1595388799905777,0.1595388799905777,-15.610217094421387,0.05358023982694545,1.0,1,0,0
70.31006622314453,0.16529148817062378,0.16529148817062378,-24.353769302368164,-8.704985800085938,4.0,2,1,3
71.29886627197266,0.17018119990825653,0.17018119990825653,-24.358348846435547,-8.722734271334827,0.0,2,1,3
39.78087615966797,0.17334513366222382,0.17334513366222382,-15.56443977355957,0.06245449709971773,6.0,1,0,0
57.272560119628906,0.1777554601430893,0.1777554601430893,-15.555283546447754,0.05919417499980781,-9.0,1,0,0
37.79869842529297,0.18456269800662994,0.18456269800662994,-15.532395362854004,0.06232162244296103,14.0,1,0,0
11.856440544128418,0.19683492183685303,0.19683492183685303,-7.026886463165283,8.53038039017995,-21.0,3,2,1
93.45072937011719,0.20277927815914154,0.20277927815914154,-16.383861541748047,-0.8455772570338135,3.0,3,3,1
35.70207595825195,0.20795662701129913,0.20795662701129913,-15.463728904724121,0.05757477785577391,0.0,1,0,0
33.838924407958984,0.2091071456670761,0.2091071456670761,-15.463728904724121,0.053744805354557855,13.0,1,0,0
48.45576095581055,0.21131230890750885,0.21131230890750885,-15.449995040893555,0.06008047134380182,8.0,1,0,0
89.2254409790039,0.21706491708755493,0.21706491708755493,-15.413372993469238,0.0770479263227965,11.0,1,0,0
31.957456588745117,0.22089998424053192,0.22089998424053192,-15.422528266906738,0.054504781586615876,9.0,1,0,0
95.71215057373047,0.22109173238277435,0.22109173238277435,-15.422528266906738,0.05382942941007665,-2.0,1,0,0
31.078523635864258,0.2319258153438568,0.2319258153438568,-15.381328582763672,0.055947006519435946,-4.0,1,0,0
49.50865173339844,0.23940418660640717,0.23940418660640717,-2.3392436504364014,13.069997668182928,9.0,3,4,1
29.956968307495117,0.2395959496498108,0.2395959496498108,-15.372173309326172,0.03633780552433266,16.0,1,0,0
51.53660583496094,0.24103409051895142,0.24103409051895142,-2.6322214603424072,12.770795381159475,-5.0,3,4,1
44.784385681152344,0.24199286103248596,0.24199286103248596,-15.349284172058105,0.05005208314756694,2.0,1,0,0
46.71162796020508,0.24333514273166656,0.24333514273166656,-15.349284172058105,0.044875469995285626,-4.0,1,0,0
42.64198684692383,0.25234755873680115,0.25234755873680115,-15.294350624084473,0.06433410641965401,7.0,1,0,0
28.02056884765625,0.25618261098861694,0.25618261098861694,-15.298928260803223,0.04428230001485183,7.0,1,0,0
85.3068618774414,0.25810015201568604,0.25810015201568604,-15.202795028686523,0.13259374871163843,4.0,1,0,0
84.83992767333984,0.26337337493896484,0.26337337493896484,-15.21195125579834,0.10163701783297062,-4.0,1,0,0
50.817893981933594,0.2671125829219818,0.2671125829219818,-2.2797327041625977,13.018138909924113,6.0,3,4,1
41.57994079589844,0.2682631015777588,0.2682631015777588,-15.23941707611084,0.05357563062241731,-9.0,1,0,0
40.93447494506836,0.26855072379112244,0.26855072379112244,-15.262306213378906,0.02946363495214327,3.0,1,0,0
38.64101028442383,0.27257755398750305,0.27257755398750305,-15.257728576660156,0.016787957136892476,0.0,1,0,0
82.19397735595703,0.2733445465564728,0.2733445465564728,-15.189062118530273,0.08214007746787233,2.0,1,0,0
26.88070297241211,0.27564558386802673,0.27564558386802673,-15.21195125579834,0.04925377238682223,-11.0,1,0,0
39.071319580078125,0.2766043543815613,0.2766043543815613,-15.23941707611084,0.017598592120249393,4.0,1,0,0
1.6342661380767822,0.28178170323371887,0.28178170323371887,-14.818262100219727,0.41588882579800224,-53.0,3,0,0
26.143680572509766,0.2846580147743225,0.2846580147743225,-15.189062118530273,0.032209656082582604,0.0,1,0,0
37.011322021484375,0.2883013188838959,0.2883013188838959,-15.170750617980957,0.03402691044075179,10.0,1,0,0
64.41389465332031,0.2910817563533783,0.2910817563533783,-15.14328384399414,0.04877007795086463,1.0,1,0,0
24.1798152923584,0.2942456901073456,0.2942456901073456,-15.12497329711914,0.052459237198924744,-4.0,1,0,0
76.62281799316406,0.29453331232070923,0.29453331232070923,-15.12039566040039,0.055700158563149874,1.0,1,0,0
35.15732192993164,0.31418803334236145,0.31418803334236145,-15.042572975158691,0.03920989145911896,19.0,1,0,0
64.15753173828125,0.3263643980026245,0.3263643980026245,-15.22110652923584,-0.200676876777304,6.0,1,0,0
22.29376983642578,0.3280901610851288,0.3280901610851288,-14.978484153747559,0.03306947696341851,7.0,1,0,0
33.243812561035156,0.33230873942375183,0.33230873942375183,-14.964751243591309,0.02491704067747722,6.0,1,0,0
59.950557708740234,0.3348015248775482,0.3348015248775482,-14.914395332336426,0.06221534450770002,-6.0,1,0,0
34.02203369140625,0.34419745206832886,0.34419745206832886,-14.923550605773926,0.003006903060774769,-6.0,1,0,0
53.47300720214844,0.34601911902427673,0.34601911902427673,-15.019683837890625,-0.10298320349005963,8.0,1,0,0
31.34861183166504,0.35330575704574585,0.35330575704574585,-14.827417373657227,0.04936125129215236,10.0,1,0,0
58.101139068603516,0.3548397719860077,0.3548397719860077,-14.822839736938477,0.04543361143069261,-3.0,1,0,0
20.393993377685547,0.3561820387840271,0.3561820387840271,-14.845728874206543,0.015073634569676145,6.0,1,0,0
58.801536560058594,0.3685501515865326,0.3685501515865326,-14.712973594665527,0.07773176903199237,-7.0,1,0,0
65.05477905273438,0.3723852038383484,0.3723852038383484,-15.047150611877441,-0.2786407267266168,-4.0,1,0,0
29.490036010742188,0.37545326352119446,0.37545326352119446,-14.699239730834961,0.05135726009213918,17.0,1,0,0
65.3111343383789,0.39242345094680786,0.39242345094680786,-14.992217063903809,-0.3432039875510587,-1.0,1,0,0
18.517105102539062,0.39424511790275574,0.39424511790275574,-14.598528861999512,0.03932841709884781,9.0,1,0,0
27.672658920288086,0.39750492572784424,0.39750492572784424,-14.603106498718262,0.014666669523597672,5.0,1,0,0
65.2928237915039,0.40201112627983093,0.40201112627983093,-14.987639427185059,-0.3978852922294052,-1.0,1,0,0
1.9409772157669067,0.4044080376625061,0.4044080376625061,-14.305551528930664,0.26917815025320513,-50.0,3,0,0
57.927181243896484,0.4103524088859558,0.4103524088859558,-14.46119499206543,0.07591269323525579,-3.0,1,0,0
47.45780563354492,0.4109276533126831,0.4109276533126831,-14.79079532623291,-0.25735565062627497,-3.0,1,0,0
40.3942985534668,0.4155297577381134,0.4155297577381134,-14.89150619506836,-0.3875845868259371,-9.0,1,0,0
63.35184860229492,0.4205153286457062,0.4205153286457062,-15.079195022583008,-0.6075976734696598,-2.0,3,3,1
17.7938175201416,0.42224112153053284,0.42224112153053284,-14.397106170654297,0.06321804395041164,-10.0,1,0,0
25.8232364654541,0.4238710105419159,0.4238710105419159,-14.406262397766113,0.04337559549096652,11.0,1,0,0
38.755455017089844,0.4375813901424408,0.4375813901424408,-15.010528564453125,-0.6522981750974677,-3.0,3,4,1
16.731773376464844,0.4421834647655487,0.4421834647655487,-14.273506164550781,0.053436144281264544,2.0,1,0,0
23.868526458740234,0.45301753282546997,0.45301753282546997,-14.218573570251465,0.033514467840661255,2.0,1,0,0
15.875728607177734,0.47046712040901184,0.47046712040901184,-14.030884742736816,0.09712826109031744,-15.0,1,0,0
24.092836380004883,0.4735351800918579,0.4735351800918579,-13.9942626953125,0.1114891589610029,-6.0,1,0,0
94.96597290039062,0.4742062985897064,0.4742062985897064,-14.0903959274292,0.01046873629215871,8.0,1,0,0
43.50718688964844,0.4858073890209198,0.4858073890209198,-13.975951194763184,0.039430625495620916,2.0,1,0,0
22.2067928314209,0.4916558563709259,0.4916558563709259,-13.91186237335205,0.0597090300761738,3.0,1,0,0
55.75731658935547,0.4974084794521332,0.4974084794521332,-13.861506462097168,0.06650627149869,3.0,1,0,0
14.900662422180176,0.5004765391349792,0.5004765391349792,-13.870662689208984,0.0339302445675577,9.0,1,0,0
14.310129165649414,0.5329787135124207,0.5329787135124207,-13.550217628479004,0.09827887340445896,-1.0,1,0,0
20.45808219909668,0.5454427003860474,0.5454427003860474,-13.486128807067871,0.06031980701094034,11.0,1,0,0
22.650836944580078,0.5457303524017334,0.5457303524017334,-13.545639991760254,-0.0015714110547627724,-11.0,1,0,0
13.188573837280273,0.5753562450408936,0.5753562450408936,-13.266395568847656,0.02658312892828916,3.0,1,0,0
55.10269546508789,0.6062285900115967,0.6062285900115967,-14.040040016174316,-1.0211248088539375,9.0,3,1,4
18.773460388183594,0.6088172197341919,0.6088172197341919,-13.014617919921875,-0.01925029318354278,10.0,1,0,0
12.726218223571777,0.6194595694541931,0.6194595694541931,-12.836085319519043,0.061560518520360805,-14.0,1,0,0
44.04278564453125,0.6295266151428223,0.6295266151428223,-12.648396492004395,0.1554655616208828,-6.0,1,0,0
40.63234329223633,0.6333616971969604,0.6333616971969604,-12.662129402160645,0.1056634955102415,-3.0,1,0,0
42.825096130371094,0.6608783006668091,0.6608783006668091,-12.318796157836914,0.184726659190565,-3.0,1,0,0
17.212438583374023,0.6737257838249207,0.6737257838249207,-12.396617889404297,-0.019736851578072617,-4.0,1,0,0
11.57719612121582,0.674301028251648,0.674301028251648,-12.392040252685547,-0.02087752385614559,6.0,1,0,0
69.39908599853516,0.678519606590271,0.678519606590271,-14.282662391662598,-1.9535600832859166,3.0,3,3,1
12.0029296875,0.6972155570983887,0.6972155570983887,-11.888484954833984,0.2515828815307695,-9.0,1,0,0
15.633106231689453,0.7574261426925659,0.7574261426925659,-11.540574073791504,-0.03779043402040688,8.0,1,0,0
10.0894193649292,0.8032552599906921,0.8032552599906921,-11.064485549926758,-0.07483950438396728,1.0,1,0,0
14.259773254394531,0.8661503791809082,0.8661503791809082,-10.377819061279297,-0.1297367314438166,-3.0,1,0,0
8.761863708496094,0.9634652733802795,0.9634652733802795,-8.990753173828125,0.03118367494150221,1.0,1,0,0
9.544663429260254,1.212361216545105,1.212361216545105,-6.385997772216797,-0.8589517851019324,-4.0,3,3,1
7.631153106689453,1.216867446899414,1.216867446899414,-6.051820278167725,-0.5918784222716151,-5.0,3,3,1


==> resources/qualitative_evaluation_positive_example_waiting_in_line_dl.csv <==
distance,azimuth,azimuth_rscs,relative_velocity,absolute_velocity,rcs,gt_label,prediction,confusion_value
46.30420684814453,-1.0775585174560547,-1.0775585174560547,-1.4053773880004883,1.9201004906060588,18.0,3,3,1
5.644398212432861,-1.064711093902588,-1.064711093902588,-3.2868432998657227,0.12498115914475325,-7.0,1,0,0
2.3621325492858887,-1.0481244325637817,-1.0481244325637817,-3.4104433059692383,0.11202400180282152,-22.0,3,0,0
6.472975730895996,-0.9689302444458008,-0.9689302444458008,-3.9597766399383545,0.07708362758221915,-13.0,1,0,0
2.6459546089172363,-0.8746833801269531,-0.8746833801269531,-4.600665092468262,0.01512777596539569,-26.0,3,0,0
23.099458694458008,-0.8655751347541809,-0.8655751347541809,-7.5121307373046875,-2.8424803349944914,0.0,3,3,1
6.3493757247924805,-0.8559874296188354,-0.8559874296188354,-4.7379984855651855,-0.012074080289643796,-6.0,1,0,0
7.841731071472168,-0.8457286357879639,-0.8457286357879639,-4.760887622833252,0.024768437264066495,-13.0,1,0,0
2.705465793609619,-0.8289502263069153,-0.8289502263069153,-4.884487152099609,-0.0022274086165270934,-24.0,3,0,0
7.141331195831299,-0.818979024887085,-0.818979024887085,-4.930264949798584,0.008755798307062135,-12.0,1,0,0
6.573686599731445,-0.7767932415008545,-0.7767932415008545,-5.145420551300049,0.028242602766609087,-6.0,1,0,0
9.700307846069336,-0.772382915019989,-0.772382915019989,-5.154576301574707,0.043093143161223285,-18.0,1,0,0
2.906888008117676,-0.727033257484436,-0.727033257484436,-5.328531742095947,0.11003774005840503,-28.0,3,0,0
10.029908180236816,-0.6794784069061279,-0.6794784069061279,-5.603198051452637,0.0759653569432936,-12.0,1,0,0
3.1128878593444824,-0.6784237623214722,-0.6784237623214722,-5.671864986419678,0.012490588587090096,-26.0,3,0,0
7.750175476074219,-0.6573308706283569,-0.6573308706283569,-5.822931289672852,-0.036067750846161706,-3.0,1,0,0
10.510574340820312,-0.6267461776733398,-0.6267461776733398,-5.900753498077393,0.030161676133425602,-19.0,1,0,0
9.073152542114258,-0.6186925172805786,-0.6186925172805786,-5.795464992523193,0.172464989480218,-15.0,1,0,0
3.2639546394348145,-0.6141863465309143,-0.6141863465309143,-5.914486885070801,0.07398483197882239,-27.0,3,0,0
3.460798978805542,-0.5650015473365784,-0.5650015473365784,-6.207464694976807,-0.0027752099603652325,-23.0,3,0,0
9.65910816192627,-0.5613582730293274,-0.5613582730293274,-6.088442325592041,0.131672309834969,-15.0,1,0,0
11.293374061584473,-0.5547427535057068,-0.5547427535057068,-5.983153820037842,0.2647588537379746,-20.0,1,0,0
8.418530464172363,-0.5510035753250122,-0.5510035753250122,-6.294442653656006,-0.030939040530322093,-12.0,1,0,0
10.88137435913086,-0.5402653813362122,-0.5402653813362122,-6.2623982429504395,0.045391906769278484,-13.0,1,0,0
22.833948135375977,-0.5244457125663757,-0.5244457125663757,-4.055909633636475,2.3157976068396384,-10.0,3,4,1
8.35901927947998,-0.521377682685852,-0.521377682685852,-6.376842498779297,0.007076554800640733,-10.0,1,0,0
14.593951225280762,-0.5102559328079224,-0.5102559328079224,-6.78426456451416,-0.35658170157775815,-11.0,1,0,0
3.758354425430298,-0.5088177919387817,-0.5088177919387817,-6.385997772216797,0.047286202230024166,-25.0,3,0,0
9.356974601745605,-0.45110002160072327,-0.45110002160072327,-6.6606645584106445,-0.013692137448410635,-7.0,1,0,0
10.34577465057373,-0.4343215823173523,-0.4343215823173523,-6.711019992828369,-0.006052031251272738,-9.0,1,0,0
25.621814727783203,-0.43345868587493896,-0.43345868587493896,-2.2522659301757812,4.455633782221803,-11.0,3,3,1
4.216132164001465,-0.41658440232276917,-0.41658440232276917,-6.7339091300964355,0.03031560383516342,-20.0,3,0,0
10.44648551940918,-0.4103524088859558,-0.4103524088859558,-6.775108814239502,0.009431648896899153,-8.0,1,0,0
17.82586097717285,-0.4039286673069,-0.4039286673069,-5.951109409332275,0.8540960749654884,-21.0,3,3,1
10.45564079284668,-0.3785213232040405,-0.3785213232040405,-6.871242523193359,0.012937884309913564,-12.0,1,0,0
39.034698486328125,-0.3661532402038574,-0.3661532402038574,-6.807153224945068,0.1138664705768224,-12.0,1,0,0
11.952573776245117,-0.3601129949092865,-0.3601129949092865,-6.939908981323242,-0.0012823788372931522,-6.0,1,0,0
4.696798324584961,-0.3522511124610901,-0.3522511124610901,-6.917019844055176,0.04414433503603757,-29.0,3,0,0
45.38865280151367,-0.3497582972049713,-0.3497582972049713,-6.898708820343018,0.06951171025153254,-7.0,1,0,0
11.957151412963867,-0.3234880864620209,-0.3234880864620209,-7.04977560043335,-0.009833566057136256,-6.0,1,0,0
41.69438552856445,-0.32089942693710327,-0.32089942693710327,-6.999420166015625,0.04732711548828504,-8.0,1,0,0
38.64101028442383,-0.3172560930252075,-0.3172560930252075,-7.095553398132324,-0.03930827796161286,-9.0,1,0,0
27.191991806030273,-0.30891481041908264,-0.30891481041908264,-3.300576686859131,3.777060497447345,-16.0,3,4,1
36.69545364379883,-0.3087230622768402,-0.3087230622768402,-7.04977560043335,0.02834755688343714,-10.0,1,0,0
14.168217658996582,-0.30440860986709595,-0.30440860986709595,-7.090975761413574,-0.0019867486667052847,4.0,1,0,0
49.81536102294922,-0.29923126101493835,-0.29923126101493835,-6.9582200050354,0.14363384703510465,-8.0,1,0,0
22.605058670043945,-0.29712197184562683,-0.29712197184562683,-7.159642219543457,-0.05260169632455218,-19.0,1,0,0
21.474348068237305,-0.295587956905365,-0.295587956905365,-7.145908832550049,-0.03511607705920525,-5.0,1,0,0
48.181095123291016,-0.29089000821113586,-0.29089000821113586,-7.058931350708008,0.06324855400361139,-7.0,1,0,0
5.516220569610596,-0.29079413414001465,-0.29079413414001465,-7.118442058563232,0.003968595214755941,-18.0,1,0,0
23.98297119140625,-0.2826445996761322,-0.2826445996761322,-7.191686630249023,-0.049901247359325565,-11.0,1,0,0
28.514968872070312,-0.282548725605011,-0.282548725605011,-7.3519086837768555,-0.2098981899240535,-15.0,1,0,0
39.37345504760742,-0.2800559401512146,-0.2800559401512146,-7.132175445556641,0.01566502364755848,-6.0,1,0,0
49.80620574951172,-0.27976828813552856,-0.27976828813552856,-7.017731189727783,0.13077916482564894,-8.0,1,0,0
37.958919525146484,-0.27641260623931885,-0.27641260623931885,-7.182530879974365,-0.026249510738349607,-9.0,1,0,0
45.36118698120117,-0.27583736181259155,-0.27583736181259155,-7.058931350708008,0.0986740683532348,-8.0,1,0,0
29.105501174926758,-0.2688383460044861,-0.2688383460044861,-7.237464427947998,-0.06393910644498822,-19.0,1,0,0
18.970304489135742,-0.26596203446388245,-0.26596203446388245,-7.191686630249023,-0.011720710772966103,7.0,1,0,0
26.491592407226562,-0.2639486491680145,-0.2639486491680145,-7.205420017242432,-0.02098109223757605,-12.0,1,0,0
16.612751007080078,-0.2600176930427551,-0.2600176930427551,-7.196264266967773,-0.003176151247770806,15.0,1,0,0
33.78398895263672,-0.2531145513057709,-0.2531145513057709,-7.315286636352539,-0.10727876275799879,-5.0,1,0,0
35.15274429321289,-0.2421846240758896,-0.2421846240758896,-7.155064582824707,0.0758633932974519,-4.0,1,0,0
45.38865280151367,-0.22962476313114166,-0.22962476313114166,-7.191686630249023,0.06451260884831833,-8.0,1,0,0
17.638172149658203,-0.22300927340984344,-0.22300927340984344,-7.2695088386535645,-0.00045878935193700843,-15.0,1,0,0
34.34247970581055,-0.22022885084152222,-0.22022885084152222,-7.196264266967773,0.0780919279948032,-4.0,1,0,0
13.91186237335205,-0.21639378368854523,-0.21639378368854523,-7.278664588928223,0.002918143912314375,4.0,1,0,0
46.53309631347656,-0.20929889380931854,-0.20929889380931854,-7.182530879974365,0.11213856764075082,-8.0,1,0,0
33.15683364868164,-0.20268340408802032,-0.20268340408802032,-1.8173772096633911,5.489163884298272,-10.0,3,4,1
47.878963470458984,-0.20239578187465668,-0.20239578187465668,-7.333597660064697,-0.02654767131136175,-10.0,1,0,0
33.12021255493164,-0.19491739571094513,-0.19491739571094513,-1.8677327632904053,5.4523365504934125,-10.0,3,4,1
36.53981018066406,-0.19453388452529907,-0.19453388452529907,-7.200842380523682,0.11988356896518784,-11.0,1,0,0
39.854122161865234,-0.19376687705516815,-0.19376687705516815,-7.255775451660156,0.06626051351840374,-4.0,1,0,0
7.296975612640381,-0.18408332765102386,-0.18408332765102386,-7.3473310470581055,-0.009126740221886961,-26.0,1,0,0
41.83171844482422,-0.18389156460762024,-0.18389156460762024,-7.287819862365723,0.05069768236057373,-9.0,1,0,0
15.22568416595459,-0.17919360101222992,-0.17919360101222992,-7.361064434051514,-0.014957255639944794,6.0,1,0,0
46.03411865234375,-0.16941417753696442,-0.16941417753696442,-7.2740864753723145,0.0872992933665953,-9.0,1,0,0
15.985594749450684,-0.15330688655376434,-0.15330688655376434,-7.38853120803833,-0.003516059534741836,11.0,1,0,0
33.271278381347656,-0.14467798173427582,-0.14467798173427582,-7.3519086837768555,0.044977294733155176,-9.0,1,0,0
40.66896438598633,-0.13509030640125275,-0.13509030640125275,-7.3473310470581055,0.062098763835765694,-5.0,1,0,0
17.175817489624023,-0.11821600794792175,-0.11821600794792175,-7.415997505187988,0.013854520716542883,-11.0,1,0,0
37.42332077026367,-0.11783250421285629,-0.11783250421285629,-7.296975612640381,0.13331598528792518,-1.0,1,0,0
27.75963592529297,-0.11783250421285629,-0.11783250421285629,-7.466353416442871,-0.03606181851456505,-20.0,1,0,0
18.503372192382812,-0.10440976172685623,-0.10440976172685623,-7.461775302886963,-0.016787489243030942,4.0,1,0,0
9.361552238464355,-0.10105407238006592,-0.10105407238006592,-7.461775302886963,-0.013322918303664149,-19.0,1,0,0
19.77141571044922,-0.0813993439078331,-0.0813993439078331,-7.470931053161621,-0.0038717439679977032,-3.0,1,0,0
36.56727600097656,-0.07967356592416763,-0.07967356592416763,-7.356486797332764,0.11206862828497177,-8.0,1,0,0
49.243141174316406,-0.07593437284231186,-0.07593437284231186,-1.538132905960083,5.933587797464499,-13.0,3,3,1
32.62123489379883,-0.07497560232877731,-0.07497560232877731,-7.4297308921813965,0.04278459795852652,-3.0,1,0,0
23.78154754638672,-0.07334569841623306,-0.07334569841623306,-7.457197666168213,0.016653191702788228,-6.0,1,0,0
1.6479995250701904,-0.0703735202550888,-0.0703735202550888,-7.333597660064697,0.14263716359576092,-50.0,3,0,0
21.31870460510254,-0.060594093054533005,-0.060594093054533005,-7.4983978271484375,-0.01478525010484701,0.0,1,0,0
26.03839111328125,-0.05359509214758873,-0.05359509214758873,-7.475508689880371,0.012944676490156584,1.0,1,0,0
22.26172637939453,-0.050047650933265686,-0.050047650933265686,-7.489242076873779,0.0015247743444320554,-10.0,1,0,0
34.4386100769043,-0.04765073582530022,-0.04765073582530022,-7.457197666168213,0.03507898459334027,-5.0,1,0,0
11.270484924316406,-0.046404335647821426,-0.046404335647821426,-7.5029754638671875,-0.009930725396435993,-10.0,1,0,0
25.388347625732422,-0.04391154274344444,-0.04391154274344444,-7.5075531005859375,-0.01300711392110814,-2.0,1,0,0
52.59865188598633,-0.041898131370544434,-0.041898131370544434,-1.4740439653396606,6.021680571004256,-10.0,3,3,1
26.88070297241211,-0.0377754308283329,-0.0377754308283329,-7.457197666168213,0.04084527554164451,-6.0,1,0,0
55.922115325927734,-0.03509088233113289,-0.03509088233113289,-1.533555030822754,5.965929061194781,-12.0,3,4,1
29.920345306396484,-0.030009416863322258,-0.030009416863322258,-7.338175296783447,0.16388870304375472,-16.0,1,0,0
31.975767135620117,-0.0035474388860166073,-0.0035474388860166073,-7.4983978271484375,0.013968875182087045,4.0,1,0,0
28.395946502685547,-0.0009587673121131957,-0.0009587673121131957,-7.521286487579346,-0.008194285174275407,-3.0,1,0,0
30.24079132080078,-0.00038350690738298,-0.00038350690738298,-7.521286487579346,-0.008039899984113174,-9.0,1,0,0
33.44981002807617,0.006327864248305559,0.006327864248305559,-7.5075531005859375,0.007310923586077496,7.0,1,0,0
30.822168350219727,0.009971179999411106,0.009971179999411106,-7.5121307373046875,0.003469577821425008,1.0,1,0,0
35.61052322387695,0.031351689249277115,0.031351689249277115,-7.530442237854004,-0.012531796147948764,7.0,1,0,0
38.4304313659668,0.03231045603752136,0.03231045603752136,-7.516708850860596,0.001224678982416105,6.0,1,0,0
40.31189727783203,0.03240633383393288,0.03240633383393288,-7.516708850860596,0.0012266077279105125,0.0,1,0,0
74.1279296875,0.038446567952632904,0.038446567952632904,-7.5075531005859375,0.010364546613385196,-3.0,1,0,0
39.062164306640625,0.053307462483644485,0.053307462483644485,-7.516708850860596,-2.5655203876612936e-06,0.0,1,0,0
42.83883285522461,0.0618404895067215,0.0618404895067215,-7.521286487579346,-0.006026022748902259,6.0,1,0,0
34.4019889831543,0.06586731225252151,0.06586731225252151,-7.292397499084473,0.22199061447671498,-2.0,1,0,0
49.6642951965332,0.06855186074972153,0.06855186074972153,-7.530442237854004,-0.016703386039940978,-11.0,1,0,0
46.90847396850586,0.08120758831501007,0.08120758831501007,-7.525864124298096,-0.015915355690390078,-1.0,1,0,0
44.28540802001953,0.08168697357177734,0.08168697357177734,-7.525864124298096,-0.01608256831402762,13.0,1,0,0
65.58122253417969,0.0911787673830986,0.0911787673830986,-11.494796752929688,-3.988681321849911,-9.0,3,1,4
41.50212097167969,0.10134170204401016,0.10134170204401016,-7.484664440155029,0.016775986804052827,12.0,1,0,0
47.878963470458984,0.10364274680614471,0.10364274680614471,-7.5121307373046875,-0.011856392469113738,-10.0,1,0,0
73.92193603515625,0.11476444453001022,0.11476444453001022,-7.480086326599121,0.013992247716481061,-3.0,1,0,0
56.741539001464844,0.1165861040353775,0.1165861040353775,-1.776177167892456,5.716798210510901,-4.0,3,1,4
93.92681121826172,0.13518619537353516,0.13518619537353516,-7.480086326599121,0.0002024454945075277,-1.0,1,0,0
60.751670837402344,0.1374872326850891,0.1374872326850891,-7.493819713592529,-0.015280388335361078,16.0,1,0,0
71.46824645996094,0.1419934332370758,0.1419934332370758,-7.493819713592529,-0.018821082734962608,13.0,1,0,0
64.21247100830078,0.14534911513328552,0.14534911513328552,-7.452620029449463,0.01964330704654038,0.0,1,0,0
46.30420684814453,0.1562790721654892,0.1562790721654892,-5.4979095458984375,1.964861331215111,-8.0,3,3,1
70.36042022705078,0.16557911038398743,0.16557911038398743,-7.466353416442871,-0.012361507499539577,7.0,1,0,0
72.97891235351562,0.17737194895744324,0.17737194895744324,-7.466353416442871,-0.02442056850664036,10.0,1,0,0
72.13201904296875,0.1810152679681778,0.1810152679681778,-7.452620029449463,-0.014622090589295998,12.0,1,0,0
87.17459106445312,0.18446682393550873,0.18446682393550873,-7.493819713592529,-0.05964064610486274,6.0,1,0,0
98.01019287109375,0.19357511401176453,0.19357511401176453,-7.466353416442871,-0.04267705274874555,0.0,1,0,0
44.61500930786133,0.20460094511508942,0.20460094511508942,-7.329020023345947,0.08111861406654627,1.0,1,0,0
45.5900764465332,0.20824424922466278,0.20824424922466278,-1.4236884117126465,5.981778811204575,-2.0,4,1,5
81.47984313964844,0.2141886204481125,0.2141886204481125,-7.39768648147583,-5.208233493538689e-05,-5.0,1,0,0
80.71077728271484,0.2207082360982895,0.2207082360982895,-7.39768648147583,-0.008943454476828504,5.0,1,0,0
78.46308898925781,0.223968043923378,0.223968043923378,-7.39768648147583,-0.013506937294447983,27.0,1,0,0
76.56788635253906,0.22847424447536469,0.22847424447536469,-7.383953094482422,-0.006211083008872333,-1.0,1,0,0
85.2610855102539,0.22972063720226288,0.22972063720226288,-7.113864421844482,0.2620705452413485,9.0,1,0,0
83.2056655883789,0.23135054111480713,0.23135054111480713,-7.379375457763672,-0.005820846106540031,-4.0,1,0,0
85.84703826904297,0.233172208070755,0.233172208070755,-7.104708671569824,0.2661623480351989,21.0,1,0,0
45.09567642211914,0.25685375928878784,0.25685375928878784,-1.313821792602539,6.019940218749375,2.0,2,7,3
30.986968994140625,0.2571413815021515,0.2571413815021515,-1.538132905960083,5.795153078158188,17.0,2,1,3
60.88442611694336,0.273440420627594,0.273440420627594,-7.356486797332764,-0.051166477948679595,0.0,1,0,0
21.8405704498291,0.28111058473587036,0.28111058473587036,-3.1357767581939697,4.155711208751948,-11.0,2,1,3
46.51936340332031,0.28293222188949585,0.28293222188949585,0.9704886078834534,8.25862837171718,-8.0,2,7,3
55.40024948120117,0.2866714298725128,0.2866714298725128,-1.30466628074646,5.976524989584252,3.0,2,1,3
32.117679595947266,0.2883013188838959,0.2883013188838959,-1.7120883464813232,5.566042269828445,8.0,2,1,3
20.44434928894043,0.2935745418071747,0.2935745418071747,-3.099154472351074,4.168941503154203,19.0,2,1,3
22.67830467224121,0.29453331232070923,0.29453331232070923,-3.154087781906128,4.112161986457631,-14.0,2,1,3
23.520614624023438,0.2948209345340729,0.2948209345340729,-3.080843448638916,4.184851172281509,-18.0,2,1,3
24.546037673950195,0.30066943168640137,0.30066943168640137,-2.2614214420318604,4.99285452805671,-8.0,4,7,5
54.210025787353516,0.30181995034217834,0.30181995034217834,-1.2863551378250122,5.96564533089315,-1.0,2,1,3
24.994659423828125,0.3067096471786499,0.3067096471786499,-5.635242462158203,1.6069800838530997,-7.0,3,3,1
44.752342224121094,0.32511797547340393,0.32511797547340393,-7.22830867767334,-0.02444827963182386,-3.0,1,0,0
18.19208335876465,0.327035516500473,0.327035516500473,-6.125064849853516,1.074658862408609,-15.0,3,3,1
43.58500671386719,0.34889543056488037,0.34889543056488037,-7.081820011138916,0.06887829479757755,1.0,1,0,0
13.440351486206055,0.35905835032463074,0.35905835032463074,-3.785820960998535,3.3409198634689825,3.0,2,1,3
29.30234718322754,0.36174291372299194,0.36174291372299194,-1.1444441080093384,5.975845279111689,-14.0,2,7,3
12.625507354736328,0.36749550700187683,0.36749550700187683,-3.772087812423706,3.3342044351361384,10.0,2,1,3
28.565324783325195,0.38465744256973267,0.38465744256973267,-1.1352884769439697,5.927850118537224,-6.0,2,7,3
14.520706176757812,0.38983479142189026,0.38983479142189026,-3.7217321395874023,3.327978980539586,-7.0,2,1,3
36.92434310913086,0.3907935619354248,0.3907935619354248,-7.56248664855957,-0.515282851616567,-7.0,3,3,1
29.398479461669922,0.4036410450935364,0.4036410450935364,-1.0254218578338623,5.987559844819404,-18.0,2,7,3
44.102298736572266,0.40527093410491943,0.40527093410491943,-6.9582200050354,0.05033727067448049,-2.0,1,0,0
44.51887512207031,0.41447511315345764,0.41447511315345764,-6.949064254760742,0.034158652909938345,-5.0,1,0,0
13.280129432678223,0.44582679867744446,0.44582679867744446,-3.5981321334838867,3.2943695104887887,0.0,2,1,3
2.1744437217712402,0.5070919990539551,0.5070919990539551,-6.633197784423828,0.06255772375710869,-47.0,3,0,0
24.88021469116211,0.5230075716972351,0.5230075716972351,-6.7384867668151855,-0.09798543486930153,-16.0,1,0,0
81.96051025390625,0.5535922646522522,0.5535922646522522,-6.523331165313721,0.006279611906825022,3.0,1,0,0
7.979063987731934,0.5831222534179688,0.5831222534179688,-7.39310884475708,-0.9763609562360841,-17.0,3,3,1
46.176029205322266,0.5963532328605652,0.5963532328605652,-6.372264862060547,-0.007906571642484234,-1.0,1,0,0
66.62953186035156,0.6182131767272949,0.6182131767272949,-6.331064701080322,-0.055699909710130974,2.0,1,0,0
49.82909393310547,0.6285678148269653,0.6285678148269653,-6.248664855957031,-0.016503840693995908,0.0,1,0,0
23.11777114868164,0.6797659993171692,0.6797659993171692,-4.385509967803955,1.623303321310943,-13.0,3,3,1
46.84438705444336,0.6857103705406189,0.6857103705406189,-5.987731456756592,-0.005881881887816548,3.0,1,0,0
52.63985061645508,0.7589601874351501,0.7589601874351501,-5.644398212432861,-0.01185718591478463,1.0,1,0,0

